DWFL: Enhancing Federated Learning through Dynamic Weighted Averaging

Federated Learning (FL) is a distributed learning technique that maintains data privacy by providing a decentralized training method for machine learning models using distributed big data. This promising Federated Learning approach has also gained popularity in bioinformatics, where the privacy of biomedical data holds immense importance, especially when patient data is involved. Despite the successful implementation of Federated learning in biological sequence analysis, rigorous consideration is still required to improve accuracy in a way that data privacy should not be compromised. Additionally, the optimal integration of federated learning, especially in protein sequence analysis, has not been fully explored. We propose a deep feed-forward neural network-based enhanced federated learning method for protein sequence classification to overcome these challenges. Our method introduces novel enhancements to improve classification accuracy. We introduce dynamic weighted federated learning (DWFL) which is a federated learning-based approach, where local model weights are adjusted using weighted averaging based on their performance metrics. By assigning higher weights to well-performing models, we aim to create a more potent initial global model for the federated learning process, leading to improved accuracy. We conduct experiments using real-world protein sequence datasets to assess the effectiveness of DWFL. The results obtained using our proposed approach demonstrate significant improvements in model accuracy, making federated learning a preferred, more robust, and privacy-preserving approach for collaborative machine-learning tasks.

==> Figures/Tikz_Figures/global_model_data.txt <==
epochs	accuracy	loss
1	0.378927916	4.006206989
2	0.443622917	3.27210784
3	0.439926058	3.085595369
4	0.487985224	2.935540676
5	0.508317947	2.892065763
6	0.591497242	2.858722448
7	0.650646925	2.722603798
8	0.720887244	2.598975897
9	0.730129361	2.53230381
10	0.770794809	2.464960575
11	0.778188527	2.364263535
12	0.789279103	2.314552069
13	0.794824421	2.260341644
14	0.80036968	2.176980019
15	0.796672821	2.284028053
16	0.811460257	2.155707598
17	0.813308716	2.149674177
18	0.815157115	2.121310472
19	0.822550833	2.105681658
20	0.829944551	2.084421635
21	0.829944551	2.062586069
22	0.837338269	2.048729181
23	0.83364141	2.009476662
24	0.853974104	2.062609911
25	0.829944551	2.085257053
26	0.839186668	2.051571846
27	0.844731987	2.067726612
28	0.855822563	2.045248032
29	0.853974104	1.980630755
30	0.837338269	2.10086894
31	0.857670963	2.075694084
32	0.855822563	2.114470482
33	0.859519422	2.086167097
34	0.848428845	2.155423641
35	0.863216281	2.133932829
36	0.837338269	2.208387136
37	0.861367822	2.217143059
38	0.857670963	2.193441868
39	0.874306858	2.12762332
40	0.86691314	2.16395402
41	0.863216281	2.170614004
42	0.848428845	2.222732306
43	0.863216281	2.203828812
44	0.850277245	2.253104448
45	0.850277245	2.336570263
46	0.853974104	2.345974684
47	0.874306858	2.287881851
48	0.870609999	2.23172307
49	0.859519422	2.317973375
50	0.857670963	2.423030138
51	0.86691314	2.274772882
52	0.837338269	2.326082706
53	0.86691314	2.334778547
54	0.86691314	2.297363281
55	0.883548975	2.319970846
56	0.883548975	2.303090334
57	0.885397434	2.311688185
58	0.842883527	2.414482117
59	0.855822563	2.404542923
60	0.887245834	2.389030695
61	0.848428845	2.425957441
62	0.853974104	2.445386171
63	0.874306858	2.379979134
64	0.874306858	2.426885605
65	0.859519422	2.406391859
66	0.874306858	2.407443285
67	0.878003716	2.431386471
68	0.850277245	2.446316004
69	0.86691314	2.496189356
70	0.890942693	2.469287395
71	0.870609999	2.490561724
72	0.879852116	2.615889072
73	0.857670963	2.5803895
74	0.865064681	2.50680995
75	0.857670963	2.572472811
76	0.853974104	2.625631571
77	0.861367822	2.612731934
78	0.859519422	2.675910711
79	0.855822563	2.709209442
80	0.872458398	2.662217617
81	0.874306858	2.684993267
82	0.861367822	2.718643665
83	0.865064681	2.605247021
84	0.859519422	2.691397667
85	0.857670963	2.755788803
86	0.870609999	2.730642319
87	0.865064681	2.725728035
88	0.863216281	2.67616415
89	0.872458398	2.678794622
90	0.861367822	2.771033049
91	0.86691314	2.757985353
92	0.865064681	2.738595486
93	0.863216281	2.704176903
94	0.842883527	2.822016716
95	0.855822563	2.811381578
96	0.857670963	2.839928389
97	0.852125704	2.877497911
98	0.870609999	2.804665089
99	0.859519422	2.798210382
100	0.853974104	2.882343054
101	0.848428845	3.051726341
102	0.837338269	3.117730379
103	0.863216281	2.957710028
104	0.874306858	2.88040185
105	0.887245834	2.853905439
106	0.878003716	2.868535995
107	0.863216281	2.838009596
108	0.852125704	2.879135132
109	0.852125704	2.927263021
110	0.878003716	2.892333746
111	0.855822563	2.886136055
112	0.855822563	2.920346975
113	0.876155257	2.889793873
114	0.883548975	2.869686365
115	0.878003716	2.886995316
116	0.868761539	2.915855885
117	0.846580386	2.977312803
118	0.876155257	2.905112743
119	0.889094293	2.943776846
120	0.876155257	2.951333761
121	0.859519422	2.939315557
122	0.872458398	2.978348494
123	0.868761539	2.971483469
124	0.846580386	3.024098158
125	0.853974104	3.071487188
126	0.887245834	2.971884251
127	0.86691314	3.063650131
128	0.868761539	3.086676836
129	0.861367822	3.107089758
130	0.868761539	3.051381588
131	0.870609999	3.083330393
132	0.885397434	3.014990091
133	0.881700575	3.06835413
134	0.872458398	3.135035515
135	0.861367822	3.135877132
136	0.881700575	3.110218287
137	0.86691314	3.112743855
138	0.861367822	3.187739849
139	0.859519422	3.217951059
140	0.853974104	3.289656401
141	0.870609999	3.250726938
142	0.876155257	3.202681065
143	0.865064681	3.316560984
144	0.853974104	3.402856827
145	0.863216281	3.405715704
146	0.837338269	3.413630247
147	0.876155257	3.36826086
148	0.868761539	3.345746994
149	0.86691314	3.356017113
150	0.828096092	3.510202408
151	0.868761539	3.527374029
152	0.853974104	3.499165535
153	0.841035128	3.576383114
154	0.868761539	3.579847813
155	0.846580386	3.580559015
156	0.848428845	3.595615625
157	0.876155257	3.50344944
158	0.874306858	3.475027323
159	0.874306858	3.482043505
160	0.861367822	3.525251627
161	0.876155257	3.430570602
162	0.859519422	3.421351671
163	0.876155257	3.427657843
164	0.876155257	3.458334923
165	0.855822563	3.484776497
166	0.872458398	3.553022623
167	0.887245834	3.508423567
168	0.852125704	3.530202389
169	0.863216281	3.547351122
170	0.848428845	3.594192743
171	0.86691314	3.637543917
172	0.885397434	3.506130934
173	0.855822563	3.563285589
174	0.879852116	3.578971863
175	0.863216281	3.588223457
176	0.883548975	3.518392086
177	0.879852116	3.508491993
178	0.889094293	3.547054529
179	0.865064681	3.740074873
180	0.870609999	3.740179062
181	0.872458398	3.715560913
182	0.878003716	3.673455715
183	0.863216281	3.65972805
184	0.850277245	3.741192102
185	0.852125704	3.716240883
186	0.872458398	3.712072372
187	0.876155257	3.692076921
188	0.892791152	3.643630505
189	0.90018487	3.648270369
190	0.872458398	3.69106102
191	0.844731987	3.796716213
192	0.853974104	3.85442853
193	0.86691314	3.790373564
194	0.861367822	3.773781061
195	0.86691314	3.740854979
196	0.859519422	3.712742805
197	0.870609999	3.776814938
198	0.872458398	3.75159359
199	0.881700575	3.721349001
200	0.872458398	3.773512125
201	0.86691314	3.773455858
202	0.846580386	3.763333797
203	0.878003716	3.721941233
204	0.86691314	3.710203886
205	0.868761539	3.694489956
206	0.879852116	3.73959446
207	0.855822563	3.834070683
208	0.852125704	3.778125525
209	0.852125704	3.785912991
210	0.874306858	3.785319805
211	0.848428845	3.786243439
212	0.878003716	3.73260808
213	0.885397434	3.745284796
214	0.870609999	3.868263006
215	0.861367822	3.837420464
216	0.865064681	3.874778509
217	0.874306858	3.764225483
218	0.863216281	3.789862156
219	0.872458398	3.813583612
220	0.872458398	3.765868187
221	0.861367822	3.84294486
222	0.857670963	3.863818169
223	0.837338269	4.032303333
224	0.86691314	3.904389858
225	0.859519422	3.976265907
226	0.857670963	3.993842363
227	0.881700575	3.882327795
228	0.865064681	3.98585844
229	0.876155257	4.019504547
230	0.874306858	3.982267618
231	0.86691314	4.004300117
232	0.853974104	4.070054531
233	0.857670963	4.113757133
234	0.876155257	4.029846668
235	0.857670963	4.095009804
236	0.870609999	4.117056847
237	0.868761539	4.102911949
238	0.859519422	4.076224327
239	0.859519422	4.100860119
240	0.86691314	4.113762379
241	0.850277245	4.134955406
242	0.863216281	4.093018055
243	0.874306858	4.100220203
244	0.874306858	4.076507568
245	0.861367822	4.049326897
246	0.868761539	4.068490982
247	0.852125704	4.123442173
248	0.872458398	4.18161726
249	0.861367822	4.153074741
250	0.861367822	4.121033192
251	0.86691314	4.214577675
252	0.863216281	4.226025581
253	0.885397434	4.194759369
254	0.885397434	4.151861191
255	0.857670963	4.257754326
256	0.844731987	4.319218159
257	0.865064681	4.299565315
258	0.859519422	4.283279896
259	0.878003716	4.279067039
260	0.868761539	4.298521519
261	0.879852116	4.303887367
262	0.883548975	4.293754101
263	0.868761539	4.337049007
264	0.857670963	4.380322456
265	0.824399233	4.454147339
266	0.861367822	4.482334614
267	0.83364141	4.477039814
268	0.870609999	4.3914361
269	0.86691314	4.373398781
270	0.870609999	4.403595448
271	0.863216281	4.427949429
272	0.841035128	4.387078762
273	0.842883527	4.435314655
274	0.870609999	4.494138241
275	0.883548975	4.457501888
276	0.852125704	4.464179993
277	0.868761539	4.452827454
278	0.86691314	4.474173546
279	0.870609999	4.431364536
280	0.868761539	4.447371006
281	0.852125704	4.535974979
282	0.855822563	4.609044552
283	0.846580386	4.592750072
284	0.861367822	4.530014038
285	0.855822563	4.592707157
286	0.868761539	4.58595562
287	0.846580386	4.615964413
288	0.870609999	4.554329872
289	0.844731987	4.636263847
290	0.852125704	4.631448269
291	0.874306858	4.588316441
292	0.876155257	4.575276852
293	0.868761539	4.583891392
294	0.855822563	4.616889954
295	0.855822563	4.62304306
296	0.855822563	4.612617016
297	0.859519422	4.602180958
298	0.874306858	4.578042507
299	0.868761539	4.573821068
300	0.861367822	4.589285374
301	0.868761539	4.631119251
302	0.863216281	4.664772511
303	0.883548975	4.613069534
304	0.863216281	4.68050909
305	0.839186668	4.651934624
306	0.872458398	4.660140991
307	0.852125704	4.746605396
308	0.857670963	4.735589504
309	0.86691314	4.652214527
310	0.859519422	4.754297733
311	0.850277245	4.782751083
312	0.861367822	4.693876743
313	0.861367822	4.738908291
314	0.852125704	4.74004364
315	0.861367822	4.770774364
316	0.876155257	4.707406044
317	0.853974104	4.771642685
318	0.852125704	4.782094002
319	0.874306858	4.766477108
320	0.863216281	4.775436878
321	0.865064681	4.792200089
322	0.859519422	4.812497139
323	0.850277245	4.820572376
324	0.848428845	4.873948097
325	0.865064681	4.792163849
326	0.83548981	4.87432909
327	0.865064681	4.842828274
328	0.870609999	4.891487598
329	0.872458398	4.815807819
330	0.846580386	4.81593132
331	0.853974104	4.867818832
332	0.86691314	4.877129078
333	0.852125704	4.902964592
334	0.868761539	4.856612206
335	0.852125704	4.900731564
336	0.839186668	4.975287914
337	0.865064681	4.890062332
338	0.852125704	4.937544346
339	0.831792951	4.99031353
340	0.881700575	4.929456234
341	0.870609999	4.904799461
342	0.859519422	5.029520035
343	0.842883527	5.042992115
344	0.848428845	5.0496068
345	0.868761539	4.945947647
346	0.853974104	4.956532955
347	0.86691314	4.98138237
348	0.839186668	4.996266365
349	0.872458398	4.977058887
350	0.831792951	5.028020859
351	0.844731987	5.039972782
352	0.865064681	5.016900539
353	0.863216281	5.035487652
354	0.86691314	4.990169525
355	0.857670963	4.991151333
356	0.850277245	5.000234127
357	0.872458398	4.994246483
358	0.841035128	5.02187109
359	0.876155257	4.972157478
360	0.857670963	4.999498367
361	0.86691314	5.002454758
362	0.861367822	5.00172472
363	0.859519422	4.949398041
364	0.86691314	4.971450806
365	0.879852116	4.968751907
366	0.872458398	4.966479778
367	0.879852116	4.981637955
368	0.850277245	5.064460754
369	0.861367822	5.04385519
370	0.848428845	5.063376427
371	0.853974104	5.082625389
372	0.865064681	5.05069685
373	0.855822563	5.097902298
374	0.842883527	5.122558594
375	0.865064681	5.135890484
376	0.861367822	5.109817505
377	0.844731987	5.157779694
378	0.86691314	5.105759621
379	0.859519422	5.080061436
380	0.850277245	5.087851524
381	0.876155257	5.066650391
382	0.848428845	5.114061832
383	0.861367822	5.166976452
384	0.848428845	5.156057835
385	0.86691314	5.086537361
386	0.850277245	5.107573509
387	0.86691314	5.133167744
388	0.86691314	5.160301685
389	0.837338269	5.201817036
390	0.865064681	5.128250122
391	0.868761539	5.111403942
392	0.883548975	5.127184868
393	0.857670963	5.129749298
394	0.861367822	5.100147724
395	0.857670963	5.142157555
396	0.853974104	5.166397572
397	0.852125704	5.1696558
398	0.857670963	5.16368866
399	0.831792951	5.23412466
400	0.853974104	5.193081379
401	0.872458398	5.161263943
402	0.857670963	5.2034235
403	0.839186668	5.262644768
404	0.848428845	5.23208189
405	0.848428845	5.272060871
406	0.83364141	5.264703274
407	0.86691314	5.212996483
408	0.829944551	5.265848637
409	0.861367822	5.207289696
410	0.844731987	5.227196217
411	0.852125704	5.197803974
412	0.855822563	5.200702667
413	0.86691314	5.194228172
414	0.863216281	5.17911768
415	0.868761539	5.180177689
416	0.859519422	5.182826996
417	0.863216281	5.191926956
418	0.848428845	5.174669266
419	0.870609999	5.183192253
420	0.848428845	5.194425583
421	0.874306858	5.211856842
422	0.844731987	5.229097366
423	0.857670963	5.198553562
424	0.846580386	5.225346088
425	0.890942693	5.230828285
426	0.852125704	5.277788639
427	0.853974104	5.279803276
428	0.850277245	5.341301918
429	0.861367822	5.24201107
430	0.874306858	5.241094589
431	0.852125704	5.23919487
432	0.848428845	5.300980568
433	0.861367822	5.260013103
434	0.853974104	5.237876892
435	0.872458398	5.272772789
436	0.857670963	5.251486301
437	0.852125704	5.239370346
438	0.859519422	5.258284569
439	0.852125704	5.29699707
440	0.848428845	5.272465229
441	0.859519422	5.252030849
442	0.844731987	5.311851978
443	0.848428845	5.298500538
444	0.850277245	5.336901665
445	0.842883527	5.353496075
446	0.852125704	5.337468147
447	0.870609999	5.308907509
448	0.852125704	5.265740871
449	0.861367822	5.319622993
450	0.844731987	5.288887978
451	0.874306858	5.313789845
452	0.857670963	5.322849274
453	0.844731987	5.315095425
454	0.872458398	5.342671871
455	0.852125704	5.35096693
456	0.853974104	5.39840126
457	0.852125704	5.381241322
458	0.844731987	5.422849655
459	0.846580386	5.414437294
460	0.837338269	5.453559875
461	0.846580386	5.459065437
462	0.850277245	5.413493633
463	0.876155257	5.401470661
464	0.874306858	5.38623476
465	0.824399233	5.41976738
466	0.881700575	5.3299613
467	0.861367822	5.37552309
468	0.855822563	5.370126247
469	0.83548981	5.422152519
470	0.852125704	5.408309937
471	0.859519422	5.40141964
472	0.855822563	5.419125557
473	0.861367822	5.389523506
474	0.859519422	5.377062321
475	0.857670963	5.363319874
476	0.859519422	5.319820881
477	0.853974104	5.367846966
478	0.848428845	5.405243874
479	0.868761539	5.339882374
480	0.881700575	5.351052284
481	0.859519422	5.397714138
482	0.857670963	5.375733376
483	0.855822563	5.389641762
484	0.852125704	5.380337715
485	0.852125704	5.389300823
486	0.855822563	5.397221088
487	0.853974104	5.441987038
488	0.846580386	5.447824955
489	0.859519422	5.382129669
490	0.844731987	5.438503742
491	0.86691314	5.375337124
492	0.853974104	5.375049591
493	0.852125704	5.403623581
494	0.878003716	5.364134789
495	0.855822563	5.429229259
496	0.865064681	5.384837151
497	0.857670963	5.443790436
498	0.863216281	5.382874489
499	0.870609999	5.374632835
500	0.857670963	5.402696133


==> Figures/Tikz_Figures/local_model1_data.txt <==
epochs	accuracy	loss
1	0.105820104	9.748880386
2	0.116402119	10.7875967
3	0.185185179	10.57474041
4	0.269841284	10.3680706
5	0.370370358	10.17201805
6	0.412698418	10.03798485
7	0.507936537	10.05830669
8	0.492063493	9.883608818
9	0.555555582	9.645143509
10	0.560846567	9.660513878
11	0.597883582	9.635584831
12	0.650793672	9.488951683
13	0.677248657	9.314335823
14	0.677248657	9.379349709
15	0.666666687	9.394351006
16	0.671957672	9.231320381
17	0.703703701	9.119060516
18	0.666666687	9.256664276
19	0.730158746	9.077357292
20	0.708994687	9.148255348
21	0.666666687	9.321555138
22	0.767195761	9.031741142
23	0.708994687	9.194122314
24	0.698412716	9.185483932
25	0.698412716	9.224618912
26	0.767195761	9.133361816
27	0.772486746	9.112545013
28	0.740740716	9.038661957
29	0.746031761	9.122511864
30	0.735449731	9.03271389
31	0.746031761	9.072808266
32	0.820105791	8.968493462
33	0.767195761	9.123934746
34	0.719576716	9.047149658
35	0.751322746	9.133974075
36	0.740740716	9.102503777
37	0.708994687	9.140715599
38	0.767195761	9.07945919
39	0.746031761	9.088706017
40	0.735449731	9.082788467
41	0.746031761	9.144898415
42	0.756613731	9.119229317
43	0.772486746	9.037584305
44	0.820105791	8.884243965
45	0.767195761	9.008997917
46	0.804232776	8.999582291
47	0.788359761	8.99926281
48	0.804232776	8.914383888
49	0.761904776	8.967894554
50	0.825396836	8.920767784
51	0.793650806	8.963288307
52	0.767195761	9.032661438
53	0.772486746	8.899001122
54	0.777777791	8.984761238
55	0.777777791	9.04224205
56	0.793650806	8.92582798
57	0.814814806	8.808603287
58	0.740740716	8.988488197
59	0.809523821	8.834770203
60	0.740740716	9.009263992
61	0.735449731	9.061846733
62	0.767195761	8.995197296
63	0.825396836	8.826830864
64	0.814814806	8.817765236
65	0.772486746	8.957244873
66	0.820105791	8.827676773
67	0.772486746	8.95732975
68	0.798941791	8.87946701
69	0.798941791	8.805755615
70	0.809523821	8.795772552
71	0.809523821	8.853000641
72	0.798941791	8.852860451
73	0.798941791	8.864296913
74	0.804232776	8.874624252
75	0.804232776	8.811948776
76	0.783068776	8.979138374
77	0.804232776	8.82071209
78	0.798941791	8.851501465
79	0.804232776	8.816046715
80	0.798941791	8.847057343
81	0.820105791	8.803999901
82	0.809523821	8.878113747
83	0.788359761	8.802453995
84	0.814814806	8.769415855
85	0.809523821	8.8664217
86	0.825396836	8.828557968
87	0.841269851	8.710266113
88	0.772486746	8.885359764
89	0.740740716	8.883227348
90	0.751322746	8.863759041
91	0.777777791	8.85204792
92	0.830687821	8.761977196
93	0.851851881	8.683024406
94	0.841269851	8.632641792
95	0.825396836	8.717385292
96	0.835978866	8.678214073
97	0.772486746	8.839518547
98	0.798941791	8.776425362
99	0.830687821	8.661840439
100	0.798941791	8.727025986
101	0.814814806	8.624052048
102	0.825396836	8.688715935
103	0.804232776	8.66639328
104	0.772486746	8.806764603
105	0.835978866	8.617796898
106	0.841269851	8.580507278
107	0.825396836	8.624452591
108	0.804232776	8.689207077
109	0.851851881	8.586907387
110	0.772486746	8.777320862
111	0.825396836	8.597831726
112	0.788359761	8.788475037
113	0.788359761	8.743847847
114	0.804232776	8.642475128
115	0.846560836	8.560693741
116	0.873015881	8.571832657
117	0.798941791	8.618155479
118	0.846560836	8.598003387
119	0.820105791	8.609394073
120	0.846560836	8.484013557
121	0.809523821	8.669047356
122	0.783068776	8.722472191
123	0.820105791	8.606105804
124	0.830687821	8.595192909
125	0.857142866	8.505991936
126	0.841269851	8.55459404
127	0.846560836	8.544194221
128	0.830687821	8.553347588
129	0.814814806	8.662548065
130	0.841269851	8.535523415
131	0.825396836	8.703619003
132	0.825396836	8.530617714
133	0.835978866	8.550151825
134	0.820105791	8.516252518
135	0.835978866	8.610572815
136	0.820105791	8.519404411
137	0.857142866	8.531524658
138	0.857142866	8.52895546
139	0.862433851	8.426072121
140	0.835978866	8.481758118
141	0.835978866	8.57414341
142	0.809523821	8.617884636
143	0.841269851	8.470990181
144	0.851851881	8.470419884
145	0.841269851	8.49743557
146	0.873015881	8.38010025
147	0.830687821	8.522039413
148	0.830687821	8.44242382
149	0.841269851	8.417943001
150	0.857142866	8.384897232
151	0.851851881	8.437957764
152	0.825396836	8.421905518
153	0.851851881	8.394400597
154	0.814814806	8.446593285
155	0.841269851	8.370201111
156	0.830687821	8.455593109
157	0.841269851	8.400184631
158	0.846560836	8.442920685
159	0.804232776	8.514457703
160	0.835978866	8.423547745
161	0.820105791	8.437097549
162	0.857142866	8.386509895
163	0.851851881	8.333467484
164	0.825396836	8.433104515
165	0.851851881	8.312843323
166	0.835978866	8.278059006
167	0.851851881	8.386005402
168	0.862433851	8.329509735
169	0.820105791	8.401926994
170	0.841269851	8.267464638
171	0.825396836	8.311068535
172	0.814814806	8.352163315
173	0.862433851	8.263290405
174	0.835978866	8.296787262
175	0.841269851	8.251345634
176	0.820105791	8.349619865
177	0.793650806	8.268421173
178	0.814814806	8.385601997
179	0.857142866	8.274668694
180	0.857142866	8.243981361
181	0.851851881	8.273348808
182	0.804232776	8.419363022
183	0.846560836	8.269470215
184	0.851851881	8.278883934
185	0.867724895	8.186977386
186	0.846560836	8.284823418
187	0.820105791	8.244868279
188	0.830687821	8.214133263
189	0.820105791	8.316880226
190	0.809523821	8.267187119
191	0.825396836	8.228731155
192	0.846560836	8.26875782
193	0.825396836	8.235296249
194	0.820105791	8.293106079
195	0.793650806	8.329218864
196	0.846560836	8.197964668
197	0.841269851	8.256346703
198	0.873015881	8.220245361
199	0.867724895	8.151534081
200	0.825396836	8.318285942
201	0.835978866	8.272917747
202	0.825396836	8.343486786
203	0.814814806	8.253063202
204	0.830687821	8.258406639
205	0.851851881	8.184833527
206	0.841269851	8.186329842
207	0.814814806	8.229179382
208	0.804232776	8.24469471
209	0.793650806	8.219594955
210	0.873015881	8.116774559
211	0.798941791	8.26307106
212	0.830687821	8.156843185
213	0.820105791	8.200588226
214	0.798941791	8.209954262
215	0.835978866	8.194849968
216	0.804232776	8.20640564
217	0.830687821	8.121462822
218	0.788359761	8.333724022
219	0.835978866	8.230981827
220	0.857142866	8.198889732
221	0.820105791	8.317447662
222	0.825396836	8.10987854
223	0.804232776	8.217420578
224	0.841269851	8.126989365
225	0.825396836	8.141654968
226	0.841269851	8.127967834
227	0.841269851	8.067903519
228	0.873015881	8.066277504
229	0.830687821	8.091783524
230	0.820105791	8.097517967
231	0.825396836	8.079848289
232	0.835978866	8.109115601
233	0.857142866	8.031622887
234	0.862433851	8.009725571
235	0.841269851	8.177653313
236	0.846560836	8.054513931
237	0.846560836	8.011838913
238	0.820105791	8.055835724
239	0.820105791	8.082418442
240	0.841269851	7.999763012
241	0.814814806	8.088594437
242	0.862433851	8.005782127
243	0.873015881	7.972899914
244	0.804232776	8.112484932
245	0.835978866	8.101089478
246	0.814814806	8.043786049
247	0.873015881	8.004815102
248	0.830687821	8.031271935
249	0.867724895	7.95144558
250	0.851851881	7.951200962
251	0.857142866	7.972812653
252	0.804232776	8.043374062
253	0.835978866	7.942537308
254	0.862433851	7.923428535
255	0.804232776	8.041191101
256	0.841269851	7.948361874
257	0.841269851	7.942262173
258	0.835978866	7.931425095
259	0.830687821	7.967878819
260	0.841269851	7.964971542
261	0.862433851	7.850672722
262	0.783068776	7.956091404
263	0.820105791	7.961872101
264	0.862433851	7.926969528
265	0.846560836	7.961229324
266	0.835978866	7.924832344
267	0.846560836	7.912974834
268	0.830687821	7.949205875
269	0.830687821	7.91573143
270	0.814814806	8.013049126
271	0.867724895	7.904186249
272	0.830687821	7.918716908
273	0.814814806	7.943741798
274	0.841269851	7.881537437
275	0.841269851	7.971353054
276	0.835978866	7.998826981
277	0.846560836	7.87714386
278	0.825396836	7.95996809
279	0.846560836	7.850562096
280	0.862433851	7.886725903
281	0.846560836	7.885185242
282	0.809523821	7.946784973
283	0.857142866	7.792905331
284	0.846560836	7.82593298
285	0.804232776	7.859559536
286	0.814814806	7.872653484
287	0.841269851	7.851685047
288	0.820105791	7.903313637
289	0.846560836	7.765900135
290	0.846560836	7.797878742
291	0.825396836	7.834535122
292	0.825396836	7.864425659
293	0.862433851	7.813976288
294	0.846560836	7.769262791
295	0.820105791	7.861619473
296	0.835978866	7.795304775
297	0.783068776	7.913916111
298	0.820105791	7.805638313
299	0.814814806	7.787299156
300	0.835978866	7.753504753
301	0.851851881	7.743315697
302	0.851851881	7.733352661
303	0.825396836	7.802873135
304	0.857142866	7.74996376
305	0.835978866	7.751214027
306	0.857142866	7.697691917
307	0.835978866	7.747148991
308	0.825396836	7.800812244
309	0.857142866	7.773506641
310	0.841269851	7.759694099
311	0.830687821	7.750030994
312	0.820105791	7.740502834
313	0.841269851	7.738955021
314	0.809523821	7.933508396
315	0.867724895	7.7039814
316	0.825396836	7.816308022
317	0.867724895	7.633896828
318	0.814814806	7.777591228
319	0.825396836	7.689247608
320	0.825396836	7.696423531
321	0.814814806	7.711733818
322	0.825396836	7.696445465
323	0.820105791	7.697136879
324	0.846560836	7.620715141
325	0.841269851	7.634843826
326	0.835978866	7.6458354
327	0.857142866	7.677873135
328	0.804232776	7.725389481
329	0.851851881	7.617218494
330	0.846560836	7.634732246
331	0.851851881	7.63602066
332	0.835978866	7.659042835
333	0.777777791	7.7508111
334	0.873015881	7.563780785
335	0.804232776	7.674732208
336	0.846560836	7.674699306
337	0.862433851	7.580362797
338	0.783068776	7.822107315
339	0.846560836	7.596715927
340	0.857142866	7.554209709
341	0.835978866	7.574995041
342	0.830687821	7.59573555
343	0.873015881	7.566225529
344	0.851851881	7.589978218
345	0.841269851	7.651013374
346	0.814814806	7.610656261
347	0.814814806	7.600244045
348	0.835978866	7.561627865
349	0.814814806	7.588971615
350	0.862433851	7.445574284
351	0.841269851	7.551293373
352	0.835978866	7.593779564
353	0.857142866	7.520028114
354	0.851851881	7.537319183
355	0.846560836	7.521276474
356	0.835978866	7.497831345
357	0.846560836	7.476286888
358	0.841269851	7.456036568
359	0.830687821	7.478039742
360	0.867724895	7.419369698
361	0.820105791	7.534775257
362	0.825396836	7.501668453
363	0.841269851	7.422802448
364	0.830687821	7.520533085
365	0.841269851	7.436382771
366	0.851851881	7.452858925
367	0.825396836	7.456234455
368	0.835978866	7.476956367
369	0.846560836	7.43738842
370	0.867724895	7.438166618
371	0.793650806	7.59209013
372	0.841269851	7.434448242
373	0.857142866	7.450355053
374	0.857142866	7.395698547
375	0.814814806	7.495949268
376	0.830687821	7.52066946
377	0.809523821	7.451146603
378	0.867724895	7.39939642
379	0.835978866	7.493080616
380	0.835978866	7.505948067
381	0.851851881	7.432281494
382	0.846560836	7.401937008
383	0.846560836	7.358044624
384	0.841269851	7.390357018
385	0.830687821	7.421526909
386	0.809523821	7.449866772
387	0.835978866	7.393936634
388	0.841269851	7.401340008
389	0.814814806	7.467297554
390	0.804232776	7.511198044
391	0.825396836	7.412786484
392	0.804232776	7.429836273
393	0.772486746	7.545453548
394	0.798941791	7.432493687
395	0.851851881	7.426141739
396	0.835978866	7.408561707
397	0.857142866	7.3447299
398	0.862433851	7.308025837
399	0.851851881	7.348414421
400	0.809523821	7.342704296
401	0.830687821	7.379367828
402	0.846560836	7.302785873
403	0.825396836	7.319394112
404	0.857142866	7.275074959
405	0.814814806	7.423636436
406	0.788359761	7.399807453
407	0.841269851	7.309525967
408	0.825396836	7.327685356
409	0.857142866	7.27848053
410	0.835978866	7.362376213
411	0.825396836	7.357334614
412	0.825396836	7.333427429
413	0.793650806	7.35886097
414	0.804232776	7.420414448
415	0.820105791	7.254704475
416	0.820105791	7.322864532
417	0.857142866	7.275870323
418	0.772486746	7.468229294
419	0.793650806	7.316166401
420	0.825396836	7.302929401
421	0.825396836	7.261786461
422	0.804232776	7.275788307
423	0.793650806	7.29406929
424	0.846560836	7.268235207
425	0.788359761	7.286473274
426	0.835978866	7.291334629
427	0.804232776	7.376340866
428	0.793650806	7.383640289
429	0.814814806	7.193635941
430	0.798941791	7.335008621
431	0.820105791	7.249655247
432	0.835978866	7.284414768
433	0.88359791	7.133995056
434	0.798941791	7.299733162
435	0.814814806	7.277647495
436	0.814814806	7.341529369
437	0.809523821	7.231385708
438	0.851851881	7.211613178
439	0.825396836	7.215969563
440	0.814814806	7.236194611
441	0.841269851	7.153038025
442	0.846560836	7.178090096
443	0.835978866	7.202099323
444	0.846560836	7.178654194
445	0.851851881	7.134986401
446	0.814814806	7.242872238
447	0.841269851	7.156170368
448	0.851851881	7.071391106
449	0.851851881	7.162172794
450	0.857142866	7.122165203
451	0.835978866	7.152472973
452	0.820105791	7.205708981
453	0.804232776	7.202818871
454	0.857142866	7.171247959
455	0.878306866	7.075150013
456	0.857142866	7.067982674
457	0.835978866	7.13350153
458	0.825396836	7.085882187
459	0.841269851	7.091845512
460	0.857142866	7.012205124
461	0.820105791	7.137232304
462	0.857142866	7.057096481
463	0.830687821	7.080670357
464	0.873015881	7.037437916
465	0.857142866	7.095213413
466	0.820105791	7.120048523
467	0.814814806	7.175063133
468	0.851851881	7.030913353
469	0.825396836	7.128361702
470	0.825396836	7.069800377
471	0.814814806	7.134392738
472	0.857142866	6.986298561
473	0.788359761	7.098752975
474	0.825396836	7.120512962
475	0.825396836	7.059590816
476	0.862433851	6.996160507
477	0.851851881	7.038006306
478	0.857142866	6.984730721
479	0.830687821	7.01713419
480	0.841269851	6.973234177
481	0.841269851	7.064378738
482	0.814814806	7.092869759
483	0.825396836	7.009734631
484	0.820105791	6.993587971
485	0.814814806	7.046319962
486	0.804232776	7.03147459
487	0.830687821	6.986227512
488	0.851851881	6.958556175
489	0.857142866	6.926431179
490	0.851851881	6.988152504
491	0.841269851	6.942883968
492	0.841269851	7.001218796
493	0.814814806	6.993178844
494	0.867724895	6.895219803
495	0.814814806	6.997718334
496	0.804232776	7.07772541
497	0.851851881	6.971040726
498	0.793650806	6.980460167
499	0.830687821	6.960062504
500	0.830687821	6.941891193


==> Figures/Tikz_Figures/local_model2_data.txt <==
epochs	accuracy	loss
1	0.116402119	9.738509178
2	0.137566134	10.72658825
3	0.174603179	10.55914307
4	0.243386239	10.4708643
5	0.264550269	10.35718632
6	0.301587313	10.29338074
7	0.444444448	10.20328236
8	0.423280418	10.06834126
9	0.486772478	9.953087807
10	0.555555582	9.817177773
11	0.566137552	9.771389008
12	0.550264537	9.69065094
13	0.634920657	9.559652328
14	0.587301612	9.509387016
15	0.661375642	9.474742889
16	0.587301612	9.431756973
17	0.640211642	9.33681488
18	0.613756597	9.530490875
19	0.640211642	9.432783127
20	0.661375642	9.292314529
21	0.682539701	9.245158195
22	0.735449731	9.110604286
23	0.724867702	9.213326454
24	0.693121672	9.231543541
25	0.708994687	9.124598503
26	0.735449731	9.124919891
27	0.772486746	9.039777756
28	0.735449731	9.110857964
29	0.751322746	9.125529289
30	0.714285731	9.295143127
31	0.735449731	9.030529976
32	0.714285731	9.072313309
33	0.751322746	9.104185104
34	0.735449731	9.0107584
35	0.708994687	9.105782509
36	0.772486746	8.945996284
37	0.724867702	8.990481377
38	0.703703701	9.169985771
39	0.751322746	9.079228401
40	0.761904776	9.140119553
41	0.724867702	9.019872665
42	0.756613731	8.997257233
43	0.735449731	9.071547508
44	0.730158746	9.109045029
45	0.772486746	8.977538109
46	0.814814806	8.917665482
47	0.756613731	9.126361847
48	0.756613731	8.918129921
49	0.735449731	8.916555405
50	0.756613731	8.911877632
51	0.756613731	9.008401871
52	0.767195761	8.954474449
53	0.687830687	9.14867115
54	0.735449731	9.289617538
55	0.740740716	8.955681801
56	0.719576716	9.078944206
57	0.767195761	9.01738739
58	0.767195761	9.03229332
59	0.714285731	9.238656044
60	0.761904776	9.003174782
61	0.788359761	8.965239525
62	0.751322746	9.042297363
63	0.777777791	9.000555992
64	0.746031761	8.91999054
65	0.751322746	8.938801765
66	0.825396836	8.764206886
67	0.772486746	8.846757889
68	0.767195761	8.784929276
69	0.783068776	9.006860733
70	0.772486746	8.769743919
71	0.783068776	8.852972031
72	0.793650806	8.821065903
73	0.767195761	8.903120041
74	0.777777791	8.842352867
75	0.814814806	8.812355042
76	0.772486746	8.788041115
77	0.814814806	8.830224037
78	0.798941791	8.870845795
79	0.804232776	8.744690895
80	0.793650806	8.720230103
81	0.783068776	8.849329948
82	0.804232776	8.808412552
83	0.809523821	8.827110291
84	0.798941791	8.820135117
85	0.793650806	8.913454056
86	0.772486746	8.847525597
87	0.798941791	8.797034264
88	0.798941791	8.764374733
89	0.777777791	8.867999077
90	0.777777791	8.811366081
91	0.761904776	8.800581932
92	0.835978866	8.748085022
93	0.756613731	8.78314209
94	0.793650806	8.760359764
95	0.788359761	8.740213394
96	0.814814806	8.688491821
97	0.820105791	8.692164421
98	0.767195761	8.766308784
99	0.830687821	8.688515663
100	0.793650806	8.752574921
101	0.783068776	8.805036545
102	0.783068776	8.731479645
103	0.804232776	8.685025215
104	0.783068776	8.714083672
105	0.767195761	8.818273544
106	0.793650806	8.673275948
107	0.830687821	8.565955162
108	0.809523821	8.615580559
109	0.788359761	8.658537865
110	0.761904776	8.757676125
111	0.793650806	8.619333267
112	0.809523821	8.559103012
113	0.809523821	8.571469307
114	0.809523821	8.65745163
115	0.820105791	8.669420242
116	0.767195761	8.735826492
117	0.798941791	8.734337807
118	0.777777791	8.771080017
119	0.772486746	8.740663528
120	0.777777791	8.617944717
121	0.767195761	8.791308403
122	0.825396836	8.554150581
123	0.793650806	8.607839584
124	0.761904776	8.691004753
125	0.814814806	8.506175995
126	0.783068776	8.613510132
127	0.756613731	8.721464157
128	0.767195761	8.692281723
129	0.798941791	8.562820435
130	0.798941791	8.585559845
131	0.814814806	8.536330223
132	0.788359761	8.60952282
133	0.793650806	8.597201347
134	0.772486746	8.623752594
135	0.756613731	8.693362236
136	0.772486746	8.592256546
137	0.788359761	8.563013077
138	0.793650806	8.561616898
139	0.798941791	8.529448509
140	0.820105791	8.485836983
141	0.783068776	8.556078911
142	0.809523821	8.51431942
143	0.846560836	8.419528961
144	0.820105791	8.455397606
145	0.788359761	8.620325089
146	0.814814806	8.470812798
147	0.804232776	8.498724937
148	0.798941791	8.517712593
149	0.788359761	8.588427544
150	0.793650806	8.459841728
151	0.825396836	8.420473099
152	0.825396836	8.47309494
153	0.835978866	8.416953087
154	0.798941791	8.443293571
155	0.809523821	8.425914764
156	0.804232776	8.38310051
157	0.788359761	8.470412254
158	0.809523821	8.460272789
159	0.772486746	8.444815636
160	0.820105791	8.33462429
161	0.777777791	8.464308739
162	0.777777791	8.469527245
163	0.809523821	8.418037415
164	0.825396836	8.368382454
165	0.857142866	8.388946533
166	0.814814806	8.37769413
167	0.820105791	8.364748001
168	0.767195761	8.46148777
169	0.788359761	8.513490677
170	0.772486746	8.533946991
171	0.814814806	8.465749741
172	0.761904776	8.485482216
173	0.820105791	8.429386139
174	0.804232776	8.384233475
175	0.820105791	8.459340096
176	0.788359761	8.404073715
177	0.783068776	8.449323654
178	0.793650806	8.391956329
179	0.804232776	8.393451691
180	0.809523821	8.372896194
181	0.751322746	8.486629486
182	0.830687821	8.347762108
183	0.809523821	8.352220535
184	0.751322746	8.49587059
185	0.820105791	8.387870789
186	0.793650806	8.418394089
187	0.772486746	8.421908379
188	0.804232776	8.445317268
189	0.814814806	8.316536903
190	0.825396836	8.332906723
191	0.830687821	8.23528862
192	0.783068776	8.330480576
193	0.809523821	8.323631287
194	0.814814806	8.235064507
195	0.798941791	8.312186241
196	0.814814806	8.317243576
197	0.809523821	8.286550522
198	0.767195761	8.379279137
199	0.777777791	8.343335152
200	0.809523821	8.239313126
201	0.820105791	8.263938904
202	0.793650806	8.21566391
203	0.777777791	8.240375519
204	0.783068776	8.358434677
205	0.798941791	8.268003464
206	0.814814806	8.267793655
207	0.851851881	8.234698296
208	0.835978866	8.192504883
209	0.814814806	8.2945261
210	0.788359761	8.299194336
211	0.772486746	8.274744987
212	0.830687821	8.212743759
213	0.798941791	8.204554558
214	0.809523821	8.284771919
215	0.820105791	8.2111063
216	0.814814806	8.241548538
217	0.809523821	8.176065445
218	0.788359761	8.140511513
219	0.804232776	8.137104034
220	0.793650806	8.217002869
221	0.793650806	8.23890686
222	0.788359761	8.255978584
223	0.740740716	8.355369568
224	0.788359761	8.318532944
225	0.830687821	8.229422569
226	0.772486746	8.309747696
227	0.820105791	8.182409286
228	0.804232776	8.280848503
229	0.793650806	8.233927727
230	0.793650806	8.232697487
231	0.809523821	8.137770653
232	0.809523821	8.123045921
233	0.788359761	8.163695335
234	0.772486746	8.210474014
235	0.804232776	8.210619926
236	0.830687821	8.096097946
237	0.841269851	8.061875343
238	0.814814806	8.130674362
239	0.798941791	8.156507492
240	0.830687821	8.080378532
241	0.761904776	8.254543304
242	0.814814806	8.047409058
243	0.767195761	8.150209427
244	0.798941791	8.022681236
245	0.820105791	8.061717033
246	0.820105791	8.133306503
247	0.830687821	8.12002182
248	0.804232776	8.071257591
249	0.793650806	8.140145302
250	0.751322746	8.127776146
251	0.830687821	8.08998394
252	0.820105791	7.988904953
253	0.830687821	8.051395416
254	0.804232776	8.082959175
255	0.793650806	8.161822319
256	0.814814806	8.057117462
257	0.835978866	8.077916145
258	0.820105791	8.114167213
259	0.830687821	7.963776112
260	0.746031761	8.07271862
261	0.751322746	8.115493774
262	0.767195761	8.072637558
263	0.841269851	7.922299862
264	0.809523821	8.021467209
265	0.809523821	8.065241814
266	0.830687821	8.050096512
267	0.804232776	7.966221333
268	0.804232776	7.954730511
269	0.835978866	7.888557434
270	0.809523821	7.982862473
271	0.814814806	7.875257015
272	0.820105791	7.981469154
273	0.841269851	7.905815125
274	0.804232776	7.965082645
275	0.809523821	7.979260445
276	0.798941791	7.952079296
277	0.783068776	7.979491711
278	0.809523821	7.977190495
279	0.841269851	7.907005787
280	0.809523821	7.876750946
281	0.788359761	7.95586729
282	0.814814806	7.965567589
283	0.798941791	7.885855675
284	0.814814806	7.933595657
285	0.835978866	7.832559109
286	0.793650806	8.032265663
287	0.830687821	7.85084486
288	0.761904776	8.025974274
289	0.809523821	7.925932407
290	0.751322746	8.038844109
291	0.814814806	7.976995468
292	0.783068776	7.88098526
293	0.788359761	7.965547562
294	0.825396836	7.910019398
295	0.783068776	7.909834385
296	0.793650806	7.90192318
297	0.841269851	7.871288776
298	0.793650806	7.900081158
299	0.846560836	7.819857597
300	0.825396836	7.749240875
301	0.809523821	7.787880421
302	0.825396836	7.73495388
303	0.825396836	7.738123894
304	0.814814806	7.807832718
305	0.846560836	7.74439764
306	0.825396836	7.725334644
307	0.761904776	7.834055901
308	0.793650806	7.829322338
309	0.809523821	7.821177483
310	0.783068776	7.825176716
311	0.857142866	7.783853054
312	0.798941791	7.814317703
313	0.804232776	7.698699951
314	0.809523821	7.802285671
315	0.825396836	7.852615356
316	0.804232776	7.851278305
317	0.809523821	7.798938751
318	0.804232776	7.846585274
319	0.772486746	7.85719347
320	0.793650806	7.732583523
321	0.814814806	7.840900421
322	0.830687821	7.738176823
323	0.825396836	7.720431328
324	0.804232776	7.780816555
325	0.804232776	7.843635082
326	0.798941791	7.766056538
327	0.830687821	7.66278553
328	0.793650806	7.757559776
329	0.830687821	7.709125042
330	0.783068776	7.647645473
331	0.814814806	7.612468719
332	0.820105791	7.685071945
333	0.857142866	7.632256508
334	0.777777791	7.789680481
335	0.841269851	7.613286972
336	0.814814806	7.650446892
337	0.788359761	7.652887344
338	0.788359761	7.784905434
339	0.804232776	7.69904232
340	0.820105791	7.765851498
341	0.814814806	7.688059807
342	0.798941791	7.674345493
343	0.783068776	7.781543732
344	0.767195761	7.783280849
345	0.809523821	7.653770447
346	0.841269851	7.604290009
347	0.857142866	7.551069736
348	0.820105791	7.586870193
349	0.820105791	7.619363308
350	0.761904776	7.723718643
351	0.809523821	7.627108574
352	0.798941791	7.651293755
353	0.825396836	7.599113464
354	0.830687821	7.632546425
355	0.814814806	7.543189049
356	0.820105791	7.593967438
357	0.835978866	7.498875618
358	0.772486746	7.562852859
359	0.820105791	7.581389427
360	0.783068776	7.70579195
361	0.814814806	7.52091074
362	0.783068776	7.589045525
363	0.798941791	7.653838158
364	0.809523821	7.701055527
365	0.857142866	7.507865429
366	0.788359761	7.656014919
367	0.788359761	7.69710207
368	0.798941791	7.623482227
369	0.767195761	7.77178812
370	0.830687821	7.5156703
371	0.825396836	7.591462135
372	0.804232776	7.604826927
373	0.788359761	7.632397175
374	0.809523821	7.544568062
375	0.788359761	7.606521606
376	0.867724895	7.539251328
377	0.857142866	7.401531219
378	0.804232776	7.530871391
379	0.835978866	7.504857063
380	0.814814806	7.406250477
381	0.798941791	7.542737484
382	0.767195761	7.627820492
383	0.788359761	7.459024906
384	0.798941791	7.506484509
385	0.867724895	7.440196514
386	0.793650806	7.418646812
387	0.793650806	7.404205322
388	0.793650806	7.520227432
389	0.788359761	7.519996166
390	0.820105791	7.407286167
391	0.825396836	7.445584297
392	0.825396836	7.439119816
393	0.825396836	7.421387196
394	0.820105791	7.391466141
395	0.809523821	7.411776543
396	0.788359761	7.453600883
397	0.814814806	7.445928097
398	0.814814806	7.39959383
399	0.777777791	7.451669693
400	0.772486746	7.452223301
401	0.798941791	7.443189621
402	0.804232776	7.381414413
403	0.820105791	7.347607613
404	0.809523821	7.338815689
405	0.841269851	7.336346149
406	0.809523821	7.423699379
407	0.804232776	7.32420063
408	0.809523821	7.352170467
409	0.777777791	7.365738392
410	0.788359761	7.347474098
411	0.851851881	7.323040485
412	0.835978866	7.295737743
413	0.809523821	7.354554653
414	0.830687821	7.291717529
415	0.809523821	7.378600597
416	0.793650806	7.315824986
417	0.814814806	7.334504128
418	0.841269851	7.277131081
419	0.835978866	7.290914059
420	0.804232776	7.303492546
421	0.798941791	7.281197548
422	0.772486746	7.319771767
423	0.783068776	7.406659603
424	0.814814806	7.343434811
425	0.777777791	7.413887978
426	0.761904776	7.448930264
427	0.767195761	7.35670805
428	0.830687821	7.278117657
429	0.804232776	7.266706944
430	0.820105791	7.249232292
431	0.783068776	7.289764404
432	0.804232776	7.274756432
433	0.804232776	7.331194401
434	0.835978866	7.283712864
435	0.814814806	7.272127151
436	0.793650806	7.311774731
437	0.788359761	7.241854191
438	0.767195761	7.336135864
439	0.783068776	7.324516296
440	0.820105791	7.181910038
441	0.793650806	7.264319897
442	0.783068776	7.295947552
443	0.814814806	7.277804852
444	0.835978866	7.170113087
445	0.788359761	7.316012859
446	0.788359761	7.338591576
447	0.777777791	7.347169399
448	0.798941791	7.289785385
449	0.783068776	7.309876919
450	0.767195761	7.303237438
451	0.788359761	7.270180225
452	0.788359761	7.308886528
453	0.798941791	7.341884136
454	0.735449731	7.402767658
455	0.804232776	7.271109104
456	0.793650806	7.239588737
457	0.820105791	7.291334152
458	0.830687821	7.133550644
459	0.820105791	7.197880268
460	0.788359761	7.311206818
461	0.804232776	7.316685677
462	0.788359761	7.309877872
463	0.788359761	7.237559795
464	0.835978866	7.214757919
465	0.825396836	7.137945175
466	0.814814806	7.207130909
467	0.793650806	7.224746227
468	0.772486746	7.223855019
469	0.772486746	7.187942982
470	0.867724895	7.062824726
471	0.809523821	7.190639496
472	0.814814806	7.136358261
473	0.793650806	7.165549278
474	0.735449731	7.211520195
475	0.820105791	7.099252701
476	0.814814806	7.100839138
477	0.814814806	7.144420624
478	0.820105791	7.064655304
479	0.761904776	7.161694527
480	0.820105791	7.19757843
481	0.804232776	7.181629181
482	0.825396836	7.113077641
483	0.783068776	7.175837994
484	0.809523821	7.081130981
485	0.772486746	7.258432388
486	0.798941791	7.153166771
487	0.798941791	7.133670807
488	0.804232776	7.163145542
489	0.804232776	7.140040398
490	0.746031761	7.266962528
491	0.793650806	7.153440952
492	0.788359761	7.194009304
493	0.820105791	7.107692719
494	0.809523821	7.123698711
495	0.804232776	7.093919277
496	0.793650806	7.149984837
497	0.830687821	7.07478714
498	0.814814806	7.027817726
499	0.825396836	7.067655563
500	0.788359761	7.087417126


==> Figures/Tikz_Figures/local_model3_data.txt <==
epochs	accuracy	loss
1	0.100529097	9.865063667
2	0.232804239	10.4025898
3	0.333333343	10.1885891
4	0.412698418	10.16563416
5	0.375661373	10.25651646
6	0.502645493	9.896633148
7	0.566137552	9.757881165
8	0.597883582	9.675765991
9	0.582010567	9.740149498
10	0.656084657	9.555868149
11	0.708994687	9.364170074
12	0.671957672	9.428546906
13	0.682539701	9.415122986
14	0.677248657	9.297480583
15	0.735449731	9.190629005
16	0.740740716	9.122834206
17	0.693121672	9.213783264
18	0.740740716	9.246136665
19	0.708994687	9.255986214
20	0.719576716	9.082239151
21	0.693121672	9.222642899
22	0.708994687	9.233898163
23	0.783068776	9.093645096
24	0.751322746	9.220503807
25	0.714285731	9.154919624
26	0.708994687	9.285167694
27	0.746031761	9.067659378
28	0.714285731	9.174339294
29	0.698412716	9.127300262
30	0.788359761	9.005530357
31	0.777777791	9.048563957
32	0.724867702	9.134243011
33	0.793650806	8.957209587
34	0.761904776	9.234412193
35	0.788359761	8.90698719
36	0.772486746	9.060956001
37	0.772486746	9.052448273
38	0.777777791	9.111775398
39	0.751322746	9.103298187
40	0.777777791	9.035799026
41	0.798941791	8.983958244
42	0.793650806	9.065750122
43	0.798941791	9.00332737
44	0.798941791	9.031582832
45	0.761904776	9.101502419
46	0.783068776	8.96096611
47	0.767195761	9.136257172
48	0.772486746	8.977149963
49	0.793650806	8.960092545
50	0.814814806	8.928683281
51	0.825396836	8.859926224
52	0.804232776	8.988854408
53	0.820105791	8.878417015
54	0.804232776	8.849868774
55	0.798941791	8.923766136
56	0.820105791	8.861228943
57	0.798941791	8.997974396
58	0.756613731	8.89956665
59	0.772486746	9.076804161
60	0.767195761	8.963652611
61	0.793650806	8.918525696
62	0.746031761	9.025474548
63	0.730158746	9.045913696
64	0.783068776	8.91245842
65	0.788359761	9.018321991
66	0.825396836	8.907998085
67	0.825396836	8.848759651
68	0.793650806	8.827504158
69	0.788359761	8.866447449
70	0.777777791	8.974538803
71	0.814814806	8.829399109
72	0.788359761	8.908932686
73	0.830687821	8.734387398
74	0.804232776	8.8782444
75	0.814814806	8.84288311
76	0.788359761	8.746695518
77	0.820105791	8.794882774
78	0.830687821	8.761713028
79	0.793650806	8.801445007
80	0.830687821	8.706498146
81	0.846560836	8.635955811
82	0.783068776	8.851553917
83	0.777777791	8.83406353
84	0.788359761	8.852071762
85	0.804232776	8.744873047
86	0.804232776	8.85093689
87	0.820105791	8.79406929
88	0.788359761	8.784287453
89	0.857142866	8.666563034
90	0.830687821	8.656746864
91	0.793650806	8.811229706
92	0.820105791	8.750062943
93	0.857142866	8.649906158
94	0.788359761	8.795823097
95	0.804232776	8.787078857
96	0.809523821	8.747101784
97	0.804232776	8.789899826
98	0.809523821	8.727994919
99	0.825396836	8.730144501
100	0.814814806	8.683771133
101	0.772486746	8.721059799
102	0.788359761	8.733038902
103	0.825396836	8.71860218
104	0.820105791	8.820357323
105	0.825396836	8.680553436
106	0.814814806	8.742864609
107	0.793650806	8.762306213
108	0.830687821	8.786089897
109	0.825396836	8.748847961
110	0.793650806	8.772940636
111	0.809523821	8.615406036
112	0.814814806	8.643027306
113	0.804232776	8.709545135
114	0.798941791	8.721442223
115	0.862433851	8.531265259
116	0.846560836	8.609800339
117	0.835978866	8.664647102
118	0.788359761	8.688490868
119	0.820105791	8.68154335
120	0.830687821	8.61950779
121	0.851851881	8.482920647
122	0.825396836	8.614850998
123	0.851851881	8.540266037
124	0.857142866	8.526013374
125	0.846560836	8.552172661
126	0.830687821	8.574537277
127	0.793650806	8.706765175
128	0.841269851	8.532186508
129	0.835978866	8.556753159
130	0.798941791	8.580994606
131	0.820105791	8.639918327
132	0.761904776	8.705862045
133	0.820105791	8.632980347
134	0.846560836	8.549561501
135	0.804232776	8.5867033
136	0.835978866	8.613154411
137	0.820105791	8.559383392
138	0.809523821	8.533950806
139	0.841269851	8.565648079
140	0.841269851	8.463532448
141	0.830687821	8.428939819
142	0.793650806	8.524359703
143	0.841269851	8.549344063
144	0.835978866	8.468086243
145	0.835978866	8.455548286
146	0.830687821	8.509094238
147	0.862433851	8.475066185
148	0.798941791	8.516788483
149	0.867724895	8.435679436
150	0.846560836	8.523077965
151	0.820105791	8.475564957
152	0.788359761	8.460273743
153	0.830687821	8.446706772
154	0.820105791	8.519492149
155	0.830687821	8.462738037
156	0.820105791	8.505752563
157	0.841269851	8.400223732
158	0.825396836	8.456469536
159	0.814814806	8.484469414
160	0.835978866	8.403012276
161	0.814814806	8.604157448
162	0.788359761	8.468474388
163	0.825396836	8.424987793
164	0.820105791	8.465019226
165	0.804232776	8.478678703
166	0.814814806	8.444231987
167	0.820105791	8.522912025
168	0.851851881	8.409822464
169	0.798941791	8.547314644
170	0.804232776	8.553281784
171	0.809523821	8.596678734
172	0.788359761	8.629606247
173	0.793650806	8.585836411
174	0.835978866	8.473905563
175	0.846560836	8.430073738
176	0.830687821	8.390713692
177	0.788359761	8.504431725
178	0.825396836	8.515773773
179	0.820105791	8.41467762
180	0.804232776	8.419620514
181	0.809523821	8.580363274
182	0.804232776	8.442091942
183	0.825396836	8.392383575
184	0.814814806	8.376603127
185	0.857142866	8.27378273
186	0.809523821	8.490384102
187	0.835978866	8.326134682
188	0.825396836	8.365859985
189	0.846560836	8.275925636
190	0.809523821	8.425139427
191	0.783068776	8.424232483
192	0.814814806	8.267415047
193	0.851851881	8.28873539
194	0.835978866	8.265379906
195	0.830687821	8.281226158
196	0.809523821	8.192929268
197	0.809523821	8.292061806
198	0.851851881	8.274412155
199	0.804232776	8.374015808
200	0.841269851	8.308786392
201	0.788359761	8.446332932
202	0.804232776	8.327899933
203	0.809523821	8.314130783
204	0.820105791	8.332404137
205	0.793650806	8.389095306
206	0.835978866	8.305798531
207	0.841269851	8.285524368
208	0.788359761	8.297034264
209	0.804232776	8.296878815
210	0.804232776	8.251832962
211	0.835978866	8.309967995
212	0.820105791	8.224347115
213	0.814814806	8.243616104
214	0.835978866	8.274469376
215	0.825396836	8.333148003
216	0.830687821	8.236329079
217	0.809523821	8.262518883
218	0.814814806	8.244224548
219	0.798941791	8.297989845
220	0.830687821	8.172228813
221	0.804232776	8.236875534
222	0.846560836	8.162146568
223	0.830687821	8.179280281
224	0.846560836	8.108420372
225	0.835978866	8.117816925
226	0.820105791	8.110450745
227	0.814814806	8.127426147
228	0.777777791	8.333058357
229	0.835978866	8.093532562
230	0.798941791	8.178445816
231	0.825396836	8.191968918
232	0.862433851	8.142136574
233	0.814814806	8.186468124
234	0.814814806	8.135489464
235	0.830687821	8.103295326
236	0.846560836	8.07779789
237	0.830687821	8.21501255
238	0.814814806	8.211961746
239	0.857142866	8.067806244
240	0.841269851	8.039031029
241	0.809523821	8.050133705
242	0.820105791	8.079827309
243	0.814814806	8.060472488
244	0.798941791	8.15883255
245	0.846560836	8.024746895
246	0.830687821	8.057110786
247	0.851851881	8.04860878
248	0.793650806	8.027574539
249	0.798941791	8.074392319
250	0.851851881	8.032307625
251	0.846560836	8.039065361
252	0.820105791	8.095984459
253	0.820105791	8.077159882
254	0.820105791	8.046301842
255	0.814814806	8.100000381
256	0.846560836	8.057904243
257	0.830687821	8.054919243
258	0.809523821	8.115645409
259	0.862433851	7.945006371
260	0.825396836	8.072240829
261	0.857142866	8.023026466
262	0.841269851	8.03353405
263	0.814814806	8.033834457
264	0.798941791	8.048186302
265	0.777777791	8.038420677
266	0.862433851	7.962240696
267	0.841269851	7.992422581
268	0.809523821	8.063771248
269	0.820105791	8.049738884
270	0.793650806	8.073115349
271	0.894179881	7.829556465
272	0.825396836	7.944354057
273	0.793650806	7.98032093
274	0.804232776	7.991604805
275	0.793650806	8.102777481
276	0.788359761	8.125883102
277	0.814814806	7.925888538
278	0.851851881	7.940217018
279	0.830687821	7.905056477
280	0.846560836	7.873190403
281	0.841269851	7.845962048
282	0.851851881	7.835316181
283	0.830687821	7.879248619
284	0.814814806	7.934597969
285	0.862433851	7.824384212
286	0.857142866	7.838216782
287	0.777777791	7.954502106
288	0.835978866	7.86730957
289	0.835978866	7.856339455
290	0.846560836	7.921069145
291	0.809523821	7.894370556
292	0.830687821	7.947123528
293	0.820105791	7.905960083
294	0.873015881	7.847465515
295	0.835978866	7.922468662
296	0.825396836	7.846357822
297	0.830687821	7.89452219
298	0.830687821	7.82516861
299	0.825396836	7.869022369
300	0.814814806	7.870512962
301	0.851851881	7.758266449
302	0.830687821	7.8691535
303	0.820105791	7.775572777
304	0.835978866	7.872849464
305	0.846560836	7.77665329
306	0.783068776	7.956656456
307	0.804232776	7.757025242
308	0.788359761	7.920317173
309	0.835978866	7.727041245
310	0.814814806	7.850158215
311	0.851851881	7.747487545
312	0.846560836	7.75485754
313	0.846560836	7.744235039
314	0.862433851	7.697569847
315	0.798941791	7.813394547
316	0.814814806	7.728508472
317	0.841269851	7.717257977
318	0.841269851	7.695230961
319	0.841269851	7.727209091
320	0.830687821	7.774334431
321	0.841269851	7.70352602
322	0.846560836	7.672781944
323	0.820105791	7.69359827
324	0.820105791	7.776820183
325	0.851851881	7.620840073
326	0.835978866	7.680412292
327	0.835978866	7.61920023
328	0.862433851	7.687873363
329	0.830687821	7.683944225
330	0.857142866	7.619746685
331	0.846560836	7.619569302
332	0.862433851	7.611164093
333	0.809523821	7.692739964
334	0.835978866	7.660336018
335	0.830687821	7.633489609
336	0.820105791	7.648041725
337	0.841269851	7.686657906
338	0.830687821	7.629625797
339	0.851851881	7.587857246
340	0.820105791	7.593223095
341	0.830687821	7.714976788
342	0.841269851	7.617972851
343	0.867724895	7.553117275
344	0.851851881	7.555312634
345	0.857142866	7.61122942
346	0.841269851	7.593270779
347	0.830687821	7.617082119
348	0.862433851	7.548250198
349	0.809523821	7.653949261
350	0.830687821	7.649118423
351	0.862433851	7.562642574
352	0.857142866	7.510207176
353	0.820105791	7.579338074
354	0.814814806	7.565509796
355	0.841269851	7.566483021
356	0.851851881	7.513023376
357	0.820105791	7.55752182
358	0.820105791	7.57815218
359	0.851851881	7.487537384
360	0.835978866	7.539166451
361	0.830687821	7.566513538
362	0.841269851	7.474534988
363	0.846560836	7.479833126
364	0.841269851	7.592015266
365	0.841269851	7.458434105
366	0.846560836	7.474955082
367	0.814814806	7.540646076
368	0.809523821	7.562080383
369	0.809523821	7.626827717
370	0.846560836	7.501251221
371	0.851851881	7.539503098
372	0.814814806	7.488362789
373	0.835978866	7.442184448
374	0.825396836	7.48470068
375	0.788359761	7.563567638
376	0.798941791	7.554778099
377	0.835978866	7.513128757
378	0.825396836	7.499631882
379	0.825396836	7.589030743
380	0.862433851	7.447033882
381	0.851851881	7.435595989
382	0.857142866	7.384430885
383	0.804232776	7.534310341
384	0.846560836	7.455688477
385	0.867724895	7.361602783
386	0.830687821	7.513356686
387	0.851851881	7.406108379
388	0.841269851	7.365722656
389	0.814814806	7.429077148
390	0.841269851	7.354925156
391	0.830687821	7.356910229
392	0.857142866	7.389570713
393	0.835978866	7.353652
394	0.830687821	7.316035748
395	0.820105791	7.403349876
396	0.846560836	7.330542088
397	0.857142866	7.383136272
398	0.825396836	7.468201637
399	0.841269851	7.358377934
400	0.835978866	7.387714863
401	0.835978866	7.354228497
402	0.857142866	7.292316914
403	0.846560836	7.305771351
404	0.846560836	7.351531982
405	0.820105791	7.293100357
406	0.830687821	7.257267475
407	0.820105791	7.322611332
408	0.862433851	7.197592258
409	0.835978866	7.355661392
410	0.820105791	7.28014946
411	0.798941791	7.359453678
412	0.825396836	7.338582516
413	0.841269851	7.26656723
414	0.835978866	7.292728424
415	0.862433851	7.241832256
416	0.835978866	7.296517372
417	0.841269851	7.241511822
418	0.788359761	7.30938673
419	0.835978866	7.291517258
420	0.841269851	7.200015068
421	0.820105791	7.226102829
422	0.820105791	7.24740696
423	0.835978866	7.190992832
424	0.820105791	7.259553909
425	0.820105791	7.255919933
426	0.862433851	7.194533348
427	0.878306866	7.149721622
428	0.825396836	7.223567009
429	0.830687821	7.266166687
430	0.862433851	7.129540443
431	0.851851881	7.096210957
432	0.846560836	7.120200634
433	0.851851881	7.13188839
434	0.820105791	7.153037548
435	0.851851881	7.115175724
436	0.830687821	7.19552803
437	0.814814806	7.146988392
438	0.873015881	7.123828888
439	0.798941791	7.222532272
440	0.841269851	7.253360271
441	0.878306866	7.055021286
442	0.820105791	7.15063715
443	0.851851881	7.119744301
444	0.809523821	7.191545963
445	0.830687821	7.130936146
446	0.814814806	7.240225792
447	0.830687821	7.078948975
448	0.820105791	7.15173769
449	0.851851881	7.106004238
450	0.809523821	7.137095928
451	0.804232776	7.128424644
452	0.830687821	7.14818573
453	0.857142866	7.015424728
454	0.857142866	7.039288521
455	0.798941791	7.090200424
456	0.841269851	7.069968224
457	0.830687821	7.078110218
458	0.846560836	7.050167084
459	0.851851881	7.024429798
460	0.857142866	7.034461975
461	0.835978866	7.086979866
462	0.793650806	7.157835484
463	0.820105791	7.118197441
464	0.793650806	7.154797554
465	0.835978866	7.071205616
466	0.830687821	7.122678757
467	0.820105791	7.05144453
468	0.846560836	6.995256901
469	0.814814806	7.03234148
470	0.804232776	7.038587093
471	0.846560836	6.992281914
472	0.846560836	6.997581959
473	0.835978866	6.973029137
474	0.851851881	6.943703175
475	0.862433851	6.918494701
476	0.814814806	7.041049957
477	0.830687821	6.933050632
478	0.825396836	6.965858459
479	0.809523821	7.048103333
480	0.830687821	6.940580845
481	0.825396836	7.002689838
482	0.867724895	6.916294098
483	0.830687821	6.976861
484	0.835978866	7.048691273
485	0.814814806	7.052018166
486	0.846560836	7.013932705
487	0.820105791	6.982893467
488	0.830687821	6.925190449
489	0.846560836	6.887488842
490	0.820105791	6.9947052
491	0.825396836	7.010735035
492	0.846560836	7.011248589
493	0.830687821	6.973361492
494	0.830687821	6.970143795
495	0.835978866	6.933238983
496	0.851851881	6.898647308
497	0.841269851	6.920247555
498	0.851851881	6.909706593
499	0.841269851	6.870624065
500	0.830687821	6.989664555


==> Figures/Tikz_Figures/local_model4_data.txt <==
epochs	accuracy	loss
1	0.079365082	9.781741142
2	0.142857149	10.80141735
3	0.190476194	10.65176678
4	0.243386239	10.62602997
5	0.301587313	10.54909039
6	0.343915343	10.28719044
7	0.423280418	9.972887993
8	0.433862448	10.0790472
9	0.481481493	9.995658875
10	0.465608478	9.988911629
11	0.481481493	9.982291222
12	0.513227522	9.908790588
13	0.544973552	9.839452744
14	0.566137552	9.711056709
15	0.560846567	9.707222939
16	0.566137552	9.599630356
17	0.576719582	9.731096268
18	0.566137552	9.7246418
19	0.587301612	9.593457222
20	0.629629612	9.446022987
21	0.661375642	9.351063728
22	0.666666687	9.38916111
23	0.629629612	9.370469093
24	0.682539701	9.310486794
25	0.624338627	9.403529167
26	0.719576716	9.393146515
27	0.687830687	9.338062286
28	0.761904776	9.148472786
29	0.746031761	9.128477097
30	0.666666687	9.186035156
31	0.687830687	9.275431633
32	0.708994687	9.278772354
33	0.703703701	9.101239204
34	0.703703701	9.174218178
35	0.724867702	9.130709648
36	0.761904776	9.073041916
37	0.735449731	9.062164307
38	0.724867702	9.167235374
39	0.756613731	9.044466972
40	0.756613731	9.094261169
41	0.687830687	9.145406723
42	0.740740716	9.034650803
43	0.740740716	9.100326538
44	0.761904776	9.002653122
45	0.740740716	9.083679199
46	0.735449731	9.064862251
47	0.761904776	9.011014938
48	0.756613731	9.039372444
49	0.767195761	8.961936951
50	0.751322746	8.962079048
51	0.777777791	8.955245972
52	0.740740716	8.933403969
53	0.772486746	8.899440765
54	0.814814806	8.886901855
55	0.777777791	8.972994804
56	0.793650806	8.816055298
57	0.777777791	8.945272446
58	0.788359761	8.914004326
59	0.756613731	8.994716644
60	0.804232776	8.782783508
61	0.804232776	8.700407982
62	0.809523821	8.882323265
63	0.746031761	9.036592484
64	0.798941791	8.823091507
65	0.814814806	8.74307251
66	0.772486746	8.977825165
67	0.777777791	8.778693199
68	0.682539701	9.039676666
69	0.793650806	8.850013733
70	0.788359761	8.872195244
71	0.751322746	8.956031799
72	0.783068776	8.836774826
73	0.777777791	9.003631592
74	0.788359761	8.947843552
75	0.814814806	8.910731316
76	0.740740716	9.020057678
77	0.735449731	8.947315216
78	0.772486746	8.882624626
79	0.767195761	8.978330612
80	0.767195761	8.854358673
81	0.730158746	8.897911072
82	0.783068776	8.772471428
83	0.735449731	8.95470047
84	0.751322746	8.979542732
85	0.820105791	8.745121002
86	0.793650806	8.837423325
87	0.830687821	8.671541214
88	0.756613731	8.860962868
89	0.841269851	8.638490677
90	0.730158746	8.909867287
91	0.777777791	8.775811195
92	0.793650806	8.773047447
93	0.777777791	8.718344688
94	0.788359761	8.820059776
95	0.798941791	8.712155342
96	0.830687821	8.667617798
97	0.761904776	8.725204468
98	0.783068776	8.720742226
99	0.788359761	8.77318573
100	0.756613731	8.718882561
101	0.746031761	8.792299271
102	0.783068776	8.721464157
103	0.825396836	8.642291069
104	0.830687821	8.608044624
105	0.788359761	8.633199692
106	0.772486746	8.679056168
107	0.761904776	8.787434578
108	0.820105791	8.689282417
109	0.767195761	8.724610329
110	0.798941791	8.683689117
111	0.798941791	8.680158615
112	0.777777791	8.629735947
113	0.751322746	8.655654907
114	0.804232776	8.617741585
115	0.761904776	8.669487
116	0.804232776	8.660233498
117	0.756613731	8.709656715
118	0.788359761	8.615814209
119	0.793650806	8.673020363
120	0.798941791	8.610514641
121	0.798941791	8.599902153
122	0.788359761	8.775732994
123	0.772486746	8.638690948
124	0.804232776	8.566537857
125	0.777777791	8.712324142
126	0.772486746	8.721972466
127	0.798941791	8.620588303
128	0.777777791	8.690188408
129	0.783068776	8.666137695
130	0.772486746	8.661374092
131	0.788359761	8.727658272
132	0.772486746	8.753100395
133	0.814814806	8.668782234
134	0.809523821	8.582401276
135	0.783068776	8.636500359
136	0.730158746	8.754192352
137	0.756613731	8.604349136
138	0.804232776	8.70664978
139	0.772486746	8.527738571
140	0.814814806	8.626828194
141	0.767195761	8.593842506
142	0.777777791	8.625146866
143	0.767195761	8.603075981
144	0.809523821	8.545062065
145	0.767195761	8.632709503
146	0.783068776	8.591368675
147	0.814814806	8.512029648
148	0.820105791	8.5432024
149	0.767195761	8.639931679
150	0.820105791	8.484043121
151	0.793650806	8.528869629
152	0.783068776	8.556983948
153	0.772486746	8.632678986
154	0.798941791	8.590623856
155	0.793650806	8.482368469
156	0.798941791	8.474713326
157	0.809523821	8.515134811
158	0.783068776	8.55177021
159	0.814814806	8.509548187
160	0.814814806	8.525655746
161	0.804232776	8.40637207
162	0.793650806	8.461791039
163	0.788359761	8.50198555
164	0.825396836	8.311738968
165	0.783068776	8.475250244
166	0.756613731	8.501151085
167	0.820105791	8.420741081
168	0.767195761	8.512527466
169	0.767195761	8.489064217
170	0.809523821	8.348918915
171	0.857142866	8.309894562
172	0.814814806	8.403731346
173	0.804232776	8.36459446
174	0.820105791	8.457800865
175	0.783068776	8.389575958
176	0.814814806	8.294560432
177	0.772486746	8.40414238
178	0.772486746	8.531201363
179	0.777777791	8.464906693
180	0.783068776	8.344750404
181	0.798941791	8.459862709
182	0.751322746	8.417448997
183	0.793650806	8.48068428
184	0.783068776	8.362744331
185	0.793650806	8.4182024
186	0.783068776	8.471225739
187	0.804232776	8.447732925
188	0.809523821	8.370977402
189	0.788359761	8.455173492
190	0.772486746	8.451770782
191	0.793650806	8.35739994
192	0.825396836	8.324428558
193	0.793650806	8.348010063
194	0.783068776	8.398905754
195	0.820105791	8.333016396
196	0.798941791	8.30427742
197	0.793650806	8.299351692
198	0.777777791	8.360314369
199	0.825396836	8.357349396
200	0.809523821	8.258544922
201	0.777777791	8.344278336
202	0.820105791	8.261808395
203	0.788359761	8.274618149
204	0.793650806	8.339484215
205	0.798941791	8.330089569
206	0.772486746	8.346198082
207	0.804232776	8.409625053
208	0.767195761	8.456161499
209	0.798941791	8.364767075
210	0.793650806	8.342413902
211	0.793650806	8.272508621
212	0.798941791	8.268159866
213	0.809523821	8.262104988
214	0.798941791	8.263799667
215	0.809523821	8.243508339
216	0.788359761	8.332576752
217	0.804232776	8.241638184
218	0.825396836	8.276324272
219	0.793650806	8.256246567
220	0.793650806	8.421206474
221	0.809523821	8.140054703
222	0.809523821	8.167649269
223	0.777777791	8.271036148
224	0.814814806	8.229560852
225	0.809523821	8.191061974
226	0.783068776	8.269687653
227	0.777777791	8.284702301
228	0.793650806	8.205864906
229	0.783068776	8.279717445
230	0.809523821	8.152247429
231	0.772486746	8.184518814
232	0.788359761	8.12005043
233	0.825396836	8.098421097
234	0.846560836	8.126089096
235	0.825396836	8.166472435
236	0.804232776	8.179145813
237	0.809523821	8.130542755
238	0.772486746	8.174114227
239	0.814814806	8.160777092
240	0.814814806	8.208426476
241	0.825396836	8.105369568
242	0.788359761	8.215478897
243	0.820105791	8.136269569
244	0.804232776	8.10416317
245	0.777777791	8.158707619
246	0.798941791	8.164916992
247	0.788359761	8.180329323
248	0.825396836	8.064180374
249	0.809523821	8.137888908
250	0.798941791	8.122179985
251	0.767195761	8.291573524
252	0.809523821	8.065603256
253	0.793650806	8.179545403
254	0.814814806	8.037414551
255	0.830687821	8.0335989
256	0.783068776	8.119255066
257	0.814814806	8.167416573
258	0.830687821	8.003289223
259	0.777777791	8.167503357
260	0.825396836	8.001471519
261	0.820105791	8.032223701
262	0.788359761	8.078145981
263	0.767195761	8.223567963
264	0.814814806	8.109784126
265	0.798941791	8.117049217
266	0.719576716	8.235707283
267	0.793650806	8.012732506
268	0.804232776	8.009216309
269	0.767195761	8.054785728
270	0.767195761	8.049073219
271	0.793650806	8.065042496
272	0.783068776	8.115911484
273	0.788359761	8.09538269
274	0.767195761	8.155076027
275	0.835978866	7.96765089
276	0.820105791	8.004934311
277	0.783068776	8.032549858
278	0.835978866	7.964260101
279	0.772486746	8.104956627
280	0.804232776	8.07503891
281	0.740740716	8.03042984
282	0.798941791	7.999110699
283	0.846560836	8.014241219
284	0.777777791	8.02089119
285	0.788359761	8.057723999
286	0.798941791	7.974228859
287	0.777777791	7.980988503
288	0.820105791	8.012887001
289	0.798941791	7.905914783
290	0.783068776	7.971824169
291	0.820105791	7.925322533
292	0.772486746	8.058044434
293	0.846560836	7.939436436
294	0.809523821	7.896123409
295	0.809523821	7.935497761
296	0.798941791	7.869535923
297	0.777777791	7.975465775
298	0.788359761	7.982998848
299	0.820105791	7.976549625
300	0.846560836	7.904814243
301	0.825396836	7.945621967
302	0.830687821	7.95007515
303	0.809523821	7.892073154
304	0.814814806	7.865356445
305	0.804232776	7.829011917
306	0.788359761	7.903713226
307	0.846560836	7.906766891
308	0.767195761	7.967294216
309	0.851851881	7.772511959
310	0.783068776	7.954754353
311	0.793650806	7.839089394
312	0.793650806	7.769170761
313	0.788359761	7.9085536
314	0.777777791	7.961909771
315	0.830687821	7.879024506
316	0.814814806	7.902631283
317	0.788359761	7.833415985
318	0.788359761	7.869916439
319	0.756613731	7.902836323
320	0.788359761	7.959377289
321	0.814814806	7.82331562
322	0.788359761	7.806753635
323	0.825396836	7.775443554
324	0.804232776	7.884192944
325	0.767195761	7.881910324
326	0.783068776	7.802200794
327	0.793650806	7.7519207
328	0.788359761	7.780966282
329	0.772486746	7.837621212
330	0.809523821	7.747583866
331	0.825396836	7.7589221
332	0.825396836	7.79968214
333	0.777777791	7.842084885
334	0.825396836	7.702777386
335	0.761904776	7.881326199
336	0.846560836	7.665374279
337	0.798941791	7.785685062
338	0.798941791	7.745330334
339	0.825396836	7.735921383
340	0.814814806	7.738862038
341	0.825396836	7.666610241
342	0.804232776	7.756684303
343	0.809523821	7.796316147
344	0.777777791	7.739834785
345	0.814814806	7.693583012
346	0.804232776	7.720275402
347	0.820105791	7.76518631
348	0.809523821	7.774055481
349	0.814814806	7.722392559
350	0.814814806	7.759346485
351	0.809523821	7.646086693
352	0.825396836	7.681009769
353	0.820105791	7.674438953
354	0.793650806	7.686524868
355	0.804232776	7.753025055
356	0.767195761	7.798112392
357	0.825396836	7.674574852
358	0.846560836	7.646783829
359	0.814814806	7.664528847
360	0.756613731	7.689173698
361	0.767195761	7.705630779
362	0.820105791	7.687549114
363	0.809523821	7.73662281
364	0.767195761	7.809042454
365	0.772486746	7.740233898
366	0.756613731	7.779859543
367	0.820105791	7.677433491
368	0.798941791	7.726067543
369	0.814814806	7.559330463
370	0.798941791	7.60424614
371	0.804232776	7.605986595
372	0.830687821	7.588389397
373	0.793650806	7.602152824
374	0.820105791	7.583406448
375	0.846560836	7.550958157
376	0.825396836	7.599651814
377	0.820105791	7.653112411
378	0.814814806	7.534594536
379	0.783068776	7.630074024
380	0.788359761	7.654009342
381	0.761904776	7.684904099
382	0.809523821	7.59679842
383	0.798941791	7.62106657
384	0.746031761	7.671936512
385	0.793650806	7.57665062
386	0.793650806	7.599411964
387	0.830687821	7.55717802
388	0.777777791	7.656042099
389	0.835978866	7.46505928
390	0.772486746	7.679869175
391	0.783068776	7.576574326
392	0.809523821	7.535433292
393	0.767195761	7.638790607
394	0.841269851	7.563248634
395	0.798941791	7.459003925
396	0.777777791	7.59523344
397	0.793650806	7.575766087
398	0.835978866	7.486574173
399	0.809523821	7.56719017
400	0.793650806	7.524321556
401	0.830687821	7.521001816
402	0.825396836	7.430469513
403	0.798941791	7.506394386
404	0.804232776	7.535524368
405	0.788359761	7.432229519
406	0.814814806	7.462820053
407	0.788359761	7.522615433
408	0.793650806	7.467935085
409	0.798941791	7.46162653
410	0.793650806	7.477639675
411	0.788359761	7.460298061
412	0.835978866	7.442792892
413	0.841269851	7.401801109
414	0.767195761	7.600064278
415	0.798941791	7.47250843
416	0.756613731	7.595888615
417	0.772486746	7.541574955
418	0.820105791	7.508192062
419	0.798941791	7.462924957
420	0.793650806	7.402685642
421	0.788359761	7.456748962
422	0.788359761	7.436079502
423	0.830687821	7.398353577
424	0.841269851	7.393116951
425	0.793650806	7.498355389
426	0.862433851	7.371851444
427	0.798941791	7.382712841
428	0.809523821	7.398943901
429	0.820105791	7.37546587
430	0.788359761	7.411132813
431	0.809523821	7.366860867
432	0.788359761	7.344269276
433	0.793650806	7.396256447
434	0.814814806	7.320162773
435	0.761904776	7.461915493
436	0.793650806	7.382582664
437	0.798941791	7.347968102
438	0.825396836	7.379066467
439	0.793650806	7.366191387
440	0.798941791	7.305110455
441	0.767195761	7.431026936
442	0.793650806	7.337368011
443	0.804232776	7.285111904
444	0.772486746	7.308152676
445	0.761904776	7.379355907
446	0.809523821	7.415354729
447	0.793650806	7.379701138
448	0.798941791	7.386068821
449	0.830687821	7.269565582
450	0.798941791	7.311749935
451	0.804232776	7.297876835
452	0.825396836	7.262356281
453	0.814814806	7.288340569
454	0.798941791	7.258688927
455	0.804232776	7.321057796
456	0.798941791	7.259785175
457	0.825396836	7.292409897
458	0.751322746	7.385043144
459	0.825396836	7.266643047
460	0.862433851	7.241867065
461	0.841269851	7.257629871
462	0.777777791	7.268167019
463	0.783068776	7.300320625
464	0.809523821	7.231851578
465	0.767195761	7.281346798
466	0.798941791	7.24327755
467	0.793650806	7.314911842
468	0.825396836	7.20587635
469	0.798941791	7.28012228
470	0.835978866	7.163605213
471	0.830687821	7.213315487
472	0.798941791	7.253108025
473	0.841269851	7.148220062
474	0.783068776	7.182239532
475	0.830687821	7.105953693
476	0.756613731	7.23880434
477	0.793650806	7.279969692
478	0.772486746	7.341594696
479	0.830687821	7.167925358
480	0.777777791	7.194302559
481	0.851851881	7.118573666
482	0.767195761	7.25628376
483	0.751322746	7.183778286
484	0.761904776	7.2684412
485	0.777777791	7.252523422
486	0.814814806	7.106356621
487	0.841269851	7.076304436
488	0.820105791	7.159378052
489	0.788359761	7.157701492
490	0.793650806	7.206853867
491	0.767195761	7.239842892
492	0.846560836	7.027226925
493	0.788359761	7.235780239
494	0.820105791	7.13474226
495	0.814814806	7.039225101
496	0.761904776	7.206504822
497	0.804232776	7.159847736
498	0.788359761	7.194806099
499	0.820105791	7.11195612
500	0.788359761	7.212090969


==> Figures/Tikz_Figures/local_model5_data.txt <==
epochs	accuracy	loss
1	0.126984134	9.580194473
2	0.190476194	10.37155628
3	0.269841284	10.50280857
4	0.317460328	10.46951103
5	0.365079373	10.42110252
6	0.354497343	10.32117558
7	0.444444448	9.923335075
8	0.455026448	10.02917862
9	0.529100537	9.858843803
10	0.529100537	9.701134682
11	0.597883582	9.562364578
12	0.608465612	9.634654999
13	0.587301612	9.613135338
14	0.587301612	9.63876152
15	0.582010567	9.674297333
16	0.656084657	9.428139687
17	0.650793672	9.320440292
18	0.656084657	9.429580688
19	0.645502627	9.430214882
20	0.640211642	9.470401764
21	0.666666687	9.40837574
22	0.661375642	9.361345291
23	0.661375642	9.328058243
24	0.671957672	9.29494381
25	0.677248657	9.400765419
26	0.661375642	9.463306427
27	0.693121672	9.359526634
28	0.693121672	9.19621563
29	0.682539701	9.258107185
30	0.687830687	9.278148651
31	0.724867702	9.174971581
32	0.724867702	9.25138855
33	0.724867702	9.119912148
34	0.693121672	9.26210022
35	0.761904776	9.068212509
36	0.693121672	9.271356583
37	0.682539701	9.21072197
38	0.735449731	9.102138519
39	0.698412716	9.142513275
40	0.719576716	9.119875908
41	0.724867702	9.153841972
42	0.719576716	9.162274361
43	0.719576716	9.09376049
44	0.746031761	9.127062798
45	0.703703701	9.165122986
46	0.756613731	9.153636932
47	0.730158746	9.107383728
48	0.719576716	9.105257988
49	0.687830687	9.067149162
50	0.735449731	9.075092316
51	0.708994687	9.208518028
52	0.671957672	9.264557838
53	0.719576716	9.09913826
54	0.740740716	9.071696281
55	0.788359761	8.950602531
56	0.724867702	9.154168129
57	0.735449731	9.113025665
58	0.777777791	9.02502346
59	0.714285731	9.128639221
60	0.761904776	8.976703644
61	0.756613731	8.932762146
62	0.693121672	9.09062767
63	0.740740716	8.96784687
64	0.756613731	9.032597542
65	0.798941791	8.898204803
66	0.746031761	8.89012146
67	0.730158746	8.936396599
68	0.746031761	8.965143204
69	0.756613731	9.03519249
70	0.756613731	9.034660339
71	0.777777791	8.906282425
72	0.730158746	9.12783432
73	0.735449731	9.075230598
74	0.777777791	8.912132263
75	0.730158746	8.911031723
76	0.756613731	8.924888611
77	0.783068776	8.91626358
78	0.756613731	8.892431259
79	0.767195761	8.923976898
80	0.751322746	8.940304756
81	0.730158746	9.004000664
82	0.767195761	8.905805588
83	0.719576716	8.949679375
84	0.777777791	8.906175613
85	0.746031761	8.919186592
86	0.772486746	8.867962837
87	0.767195761	8.841573715
88	0.714285731	9.044947624
89	0.740740716	8.93798542
90	0.719576716	8.905695915
91	0.746031761	8.910791397
92	0.724867702	9.004947662
93	0.730158746	8.864378929
94	0.740740716	8.868970871
95	0.730158746	9.012310028
96	0.751322746	8.86782074
97	0.751322746	8.990283012
98	0.740740716	8.934041023
99	0.761904776	8.886978149
100	0.698412716	8.993104935
101	0.746031761	8.865178108
102	0.735449731	8.944805145
103	0.735449731	8.902467728
104	0.751322746	8.922935486
105	0.746031761	8.956037521
106	0.814814806	8.736208916
107	0.756613731	8.789370537
108	0.724867702	8.874132156
109	0.740740716	8.843818665
110	0.783068776	8.766573906
111	0.751322746	8.774766922
112	0.756613731	8.74360466
113	0.740740716	8.864172935
114	0.756613731	8.828559875
115	0.724867702	8.832892418
116	0.761904776	8.773363113
117	0.751322746	8.742407799
118	0.756613731	8.715668678
119	0.756613731	8.748386383
120	0.724867702	8.789263725
121	0.740740716	8.803085327
122	0.761904776	8.679041862
123	0.735449731	8.715540886
124	0.772486746	8.601863861
125	0.798941791	8.600614548
126	0.751322746	8.647529602
127	0.756613731	8.712457657
128	0.777777791	8.666293144
129	0.751322746	8.747190475
130	0.761904776	8.658278465
131	0.772486746	8.721718788
132	0.746031761	8.681921005
133	0.751322746	8.672891617
134	0.687830687	8.803082466
135	0.756613731	8.600980759
136	0.746031761	8.695216179
137	0.798941791	8.619037628
138	0.777777791	8.718270302
139	0.804232776	8.538133621
140	0.761904776	8.666189194
141	0.746031761	8.636281013
142	0.804232776	8.593696594
143	0.793650806	8.5455513
144	0.767195761	8.555171013
145	0.804232776	8.504267693
146	0.772486746	8.635452271
147	0.798941791	8.492812157
148	0.735449731	8.575024605
149	0.777777791	8.610416412
150	0.756613731	8.644444466
151	0.746031761	8.609215736
152	0.772486746	8.581755638
153	0.708994687	8.677603722
154	0.793650806	8.574171066
155	0.772486746	8.574571609
156	0.788359761	8.455965996
157	0.798941791	8.481251717
158	0.751322746	8.495070457
159	0.767195761	8.509569168
160	0.783068776	8.492089272
161	0.772486746	8.536581993
162	0.783068776	8.49637413
163	0.767195761	8.452625275
164	0.767195761	8.547665596
165	0.783068776	8.488808632
166	0.751322746	8.508784294
167	0.756613731	8.479212761
168	0.783068776	8.427101135
169	0.772486746	8.473593712
170	0.793650806	8.387093544
171	0.767195761	8.48000145
172	0.814814806	8.407390594
173	0.740740716	8.467944145
174	0.751322746	8.459393501
175	0.724867702	8.528981209
176	0.735449731	8.523420334
177	0.798941791	8.434059143
178	0.756613731	8.504758835
179	0.761904776	8.49838829
180	0.767195761	8.442994118
181	0.767195761	8.434586525
182	0.756613731	8.367316246
183	0.761904776	8.405173302
184	0.798941791	8.349108696
185	0.777777791	8.428215981
186	0.788359761	8.319664001
187	0.783068776	8.364504814
188	0.783068776	8.412698746
189	0.756613731	8.462463379
190	0.751322746	8.362157822
191	0.804232776	8.307487488
192	0.777777791	8.304381371
193	0.767195761	8.38613224
194	0.746031761	8.397825241
195	0.783068776	8.346410751
196	0.751322746	8.368675232
197	0.756613731	8.352119446
198	0.835978866	8.31255722
199	0.730158746	8.40436554
200	0.777777791	8.276190758
201	0.751322746	8.385895729
202	0.783068776	8.294565201
203	0.730158746	8.321388245
204	0.772486746	8.286803246
205	0.756613731	8.308483124
206	0.767195761	8.332495689
207	0.793650806	8.268097878
208	0.703703701	8.396455765
209	0.746031761	8.37550354
210	0.783068776	8.317327499
211	0.756613731	8.335380554
212	0.761904776	8.313688278
213	0.724867702	8.279677391
214	0.735449731	8.334822655
215	0.788359761	8.199426651
216	0.719576716	8.316869736
217	0.714285731	8.381508827
218	0.746031761	8.332961082
219	0.698412716	8.371640205
220	0.783068776	8.245788574
221	0.761904776	8.310649872
222	0.698412716	8.376939774
223	0.756613731	8.279136658
224	0.746031761	8.288471222
225	0.740740716	8.282846451
226	0.767195761	8.200352669
227	0.777777791	8.283542633
228	0.740740716	8.34215641
229	0.783068776	8.243407249
230	0.735449731	8.271554947
231	0.746031761	8.208855629
232	0.746031761	8.241629601
233	0.777777791	8.260684013
234	0.751322746	8.311178207
235	0.788359761	8.286612511
236	0.783068776	8.220776558
237	0.761904776	8.249012947
238	0.746031761	8.196630478
239	0.746031761	8.177529335
240	0.777777791	8.100978851
241	0.783068776	8.064846039
242	0.777777791	8.089935303
243	0.761904776	8.124602318
244	0.772486746	8.087382317
245	0.767195761	8.138232231
246	0.751322746	8.2126894
247	0.783068776	8.024718285
248	0.756613731	8.131340981
249	0.724867702	8.153841019
250	0.756613731	8.107906342
251	0.735449731	8.04066658
252	0.783068776	8.130126953
253	0.756613731	8.108737946
254	0.767195761	8.115690231
255	0.783068776	7.997164726
256	0.777777791	8.100006104
257	0.714285731	8.159225464
258	0.793650806	7.938893318
259	0.761904776	8.063862801
260	0.783068776	8.001498222
261	0.756613731	8.046654701
262	0.804232776	8.000015259
263	0.767195761	8.047677994
264	0.767195761	8.014986038
265	0.777777791	8.021086693
266	0.735449731	7.974233627
267	0.793650806	7.986682892
268	0.788359761	8.066650391
269	0.730158746	8.054720879
270	0.804232776	7.936887741
271	0.783068776	7.984768867
272	0.740740716	8.03899765
273	0.772486746	7.979880333
274	0.798941791	7.933500767
275	0.788359761	7.88082695
276	0.746031761	7.943737984
277	0.740740716	7.958729267
278	0.756613731	7.990766525
279	0.772486746	8.011598587
280	0.761904776	8.012592316
281	0.740740716	8.01851368
282	0.783068776	7.890487194
283	0.761904776	7.943725109
284	0.756613731	7.914386272
285	0.798941791	7.881977558
286	0.761904776	7.858376503
287	0.788359761	7.817334175
288	0.751322746	7.937295914
289	0.772486746	7.870035648
290	0.777777791	7.933974743
291	0.730158746	7.843579292
292	0.788359761	7.868151188
293	0.767195761	7.867975235
294	0.788359761	7.838561535
295	0.756613731	7.904863834
296	0.772486746	7.814045429
297	0.740740716	7.870266438
298	0.788359761	7.852229118
299	0.756613731	7.888055801
300	0.804232776	7.83486557
301	0.798941791	7.777833462
302	0.777777791	7.871255398
303	0.767195761	7.780306816
304	0.751322746	7.920462608
305	0.777777791	7.772892475
306	0.751322746	7.767498016
307	0.777777791	7.79087162
308	0.783068776	7.844715118
309	0.830687821	7.635516644
310	0.783068776	7.773283005
311	0.777777791	7.754030704
312	0.788359761	7.712687016
313	0.761904776	7.76082468
314	0.724867702	7.814566612
315	0.735449731	7.847602844
316	0.783068776	7.730100632
317	0.767195761	7.717711926
318	0.761904776	7.789011002
319	0.767195761	7.674542904
320	0.746031761	7.683149338
321	0.751322746	7.785868168
322	0.820105791	7.636711121
323	0.746031761	7.713302612
324	0.767195761	7.728604317
325	0.767195761	7.760594368
326	0.788359761	7.713787079
327	0.751322746	7.684439659
328	0.756613731	7.702884674
329	0.740740716	7.752929688
330	0.804232776	7.680179119
331	0.777777791	7.699384689
332	0.735449731	7.671707153
333	0.756613731	7.698721886
334	0.783068776	7.689431667
335	0.724867702	7.754711628
336	0.772486746	7.589174747
337	0.772486746	7.596449852
338	0.756613731	7.662301064
339	0.783068776	7.677698135
340	0.783068776	7.622468948
341	0.746031761	7.639228821
342	0.708994687	7.711355209
343	0.772486746	7.678717613
344	0.767195761	7.611529827
345	0.783068776	7.648543358
346	0.804232776	7.598016739
347	0.693121672	7.694111347
348	0.746031761	7.703195572
349	0.761904776	7.527930737
350	0.756613731	7.614385605
351	0.751322746	7.596421242
352	0.740740716	7.654342175
353	0.730158746	7.79324913
354	0.761904776	7.638094902
355	0.804232776	7.550067425
356	0.804232776	7.58342123
357	0.767195761	7.560062408
358	0.756613731	7.555261612
359	0.767195761	7.546889782
360	0.777777791	7.566124439
361	0.772486746	7.564389706
362	0.746031761	7.656650543
363	0.724867702	7.629021168
364	0.740740716	7.628233433
365	0.798941791	7.506939411
366	0.751322746	7.569031715
367	0.714285731	7.640021801
368	0.761904776	7.514439583
369	0.772486746	7.609839439
370	0.751322746	7.591230869
371	0.793650806	7.471834183
372	0.777777791	7.565544128
373	0.767195761	7.49764967
374	0.798941791	7.468356609
375	0.756613731	7.467553616
376	0.746031761	7.559430122
377	0.798941791	7.421774864
378	0.788359761	7.445250511
379	0.746031761	7.481155872
380	0.761904776	7.515471458
381	0.772486746	7.434393406
382	0.788359761	7.50357151
383	0.740740716	7.544560909
384	0.788359761	7.328866959
385	0.767195761	7.413505554
386	0.751322746	7.415503979
387	0.756613731	7.430203438
388	0.772486746	7.410866737
389	0.756613731	7.366799831
390	0.804232776	7.36289072
391	0.767195761	7.39483881
392	0.730158746	7.513026237
393	0.767195761	7.363763809
394	0.756613731	7.511512756
395	0.761904776	7.349977016
396	0.804232776	7.378071785
397	0.746031761	7.416581631
398	0.777777791	7.363174915
399	0.793650806	7.366519451
400	0.809523821	7.368541718
401	0.767195761	7.371789932
402	0.761904776	7.362202644
403	0.820105791	7.26663065
404	0.756613731	7.329335213
405	0.724867702	7.33066082
406	0.767195761	7.307621002
407	0.767195761	7.438106537
408	0.798941791	7.308165073
409	0.761904776	7.328369617
410	0.772486746	7.304062366
411	0.783068776	7.328030586
412	0.740740716	7.385629177
413	0.735449731	7.375709057
414	0.788359761	7.359871864
415	0.777777791	7.267842293
416	0.735449731	7.37678051
417	0.793650806	7.261714458
418	0.735449731	7.310428143
419	0.740740716	7.382349968
420	0.751322746	7.267026424
421	0.767195761	7.28669548
422	0.798941791	7.258307457
423	0.788359761	7.256360054
424	0.772486746	7.21244669
425	0.788359761	7.234586239
426	0.756613731	7.265592098
427	0.751322746	7.266901016
428	0.761904776	7.316899776
429	0.788359761	7.204023838
430	0.767195761	7.301030636
431	0.783068776	7.249120235
432	0.746031761	7.191786766
433	0.798941791	7.177976608
434	0.714285731	7.243846893
435	0.798941791	7.15193367
436	0.788359761	7.130716801
437	0.777777791	7.171241283
438	0.746031761	7.27619648
439	0.772486746	7.11115551
440	0.756613731	7.278006554
441	0.820105791	7.234382629
442	0.767195761	7.153224945
443	0.767195761	7.206301212
444	0.767195761	7.215313911
445	0.719576716	7.308832169
446	0.761904776	7.200415134
447	0.756613731	7.23700428
448	0.793650806	7.108803272
449	0.788359761	7.147083282
450	0.761904776	7.242493629
451	0.756613731	7.16245985
452	0.751322746	7.218529224
453	0.783068776	7.082209587
454	0.761904776	7.099762917
455	0.751322746	7.115529537
456	0.793650806	7.13404417
457	0.798941791	7.04550457
458	0.751322746	7.130852222
459	0.788359761	7.093952179
460	0.788359761	7.114203453
461	0.788359761	7.090472698
462	0.746031761	7.239970207
463	0.788359761	7.097887516
464	0.783068776	7.119242191
465	0.772486746	7.018749237
466	0.751322746	7.098649502
467	0.746031761	7.236541748
468	0.767195761	7.060551167
469	0.767195761	7.023415565
470	0.814814806	7.041917801
471	0.783068776	7.019469261
472	0.740740716	7.149452686
473	0.746031761	7.10366869
474	0.714285731	7.151594639
475	0.777777791	6.998170376
476	0.751322746	7.075344563
477	0.772486746	7.062024117
478	0.730158746	7.039115429
479	0.767195761	7.047272205
480	0.772486746	7.064050674
481	0.788359761	7.042213917
482	0.767195761	7.081325531
483	0.772486746	7.032426357
484	0.761904776	6.974498272
485	0.740740716	7.067071915
486	0.772486746	7.014234543
487	0.761904776	7.049862862
488	0.751322746	7.034297943
489	0.740740716	7.100471497
490	0.783068776	7.063855648
491	0.772486746	7.000423908
492	0.793650806	6.991945744
493	0.761904776	6.980483055
494	0.783068776	6.931010723
495	0.788359761	7.016319275
496	0.772486746	6.997028351
497	0.740740716	7.034580231
498	0.751322746	7.007122517
499	0.761904776	6.992935658
500	0.777777791	7.020161629


==> Figures/Tikz_Figures/local_model6_data.txt <==
epochs	accuracy	loss
1	0.074074075	9.885243416
2	0.179894179	10.63544083
3	0.158730164	10.83681107
4	0.253968269	10.55641174
5	0.317460328	10.46680164
6	0.370370358	10.30173302
7	0.386243373	10.30329609
8	0.423280418	10.14349747
9	0.476190478	10.01982117
10	0.507936537	9.885643005
11	0.502645493	9.795705795
12	0.476190478	9.836862564
13	0.560846567	9.617791176
14	0.518518507	9.779352188
15	0.597883582	9.712687492
16	0.624338627	9.556474686
17	0.613756597	9.578289986
18	0.645502627	9.533327103
19	0.661375642	9.438107491
20	0.687830687	9.481794357
21	0.650793672	9.365181923
22	0.640211642	9.416303635
23	0.671957672	9.34113121
24	0.671957672	9.388360023
25	0.724867702	9.307467461
26	0.730158746	9.201277733
27	0.735449731	9.216759682
28	0.746031761	9.102687836
29	0.740740716	9.227684021
30	0.724867702	9.145370483
31	0.735449731	9.194804192
32	0.735449731	9.286008835
33	0.735449731	9.138403893
34	0.756613731	9.233659744
35	0.783068776	9.063605309
36	0.730158746	9.152736664
37	0.740740716	9.290898323
38	0.719576716	9.205253601
39	0.735449731	9.189990044
40	0.724867702	9.202085495
41	0.761904776	9.204043388
42	0.746031761	9.146474838
43	0.756613731	9.206280708
44	0.719576716	9.226937294
45	0.671957672	9.326517105
46	0.746031761	9.196045876
47	0.783068776	9.151172638
48	0.783068776	9.103491783
49	0.730158746	9.215666771
50	0.719576716	9.16713047
51	0.756613731	9.186824799
52	0.761904776	9.089115143
53	0.788359761	9.125315666
54	0.798941791	8.933477402
55	0.783068776	9.015051842
56	0.788359761	9.003300667
57	0.761904776	9.208405495
58	0.777777791	9.013248444
59	0.761904776	9.055987358
60	0.735449731	9.135512352
61	0.777777791	8.955218315
62	0.777777791	9.018138885
63	0.756613731	9.054963112
64	0.783068776	9.004059792
65	0.740740716	8.986197472
66	0.798941791	9.002108574
67	0.788359761	9.038761139
68	0.740740716	9.045647621
69	0.804232776	8.887200356
70	0.793650806	8.97134304
71	0.798941791	8.96227932
72	0.756613731	8.931509972
73	0.793650806	8.872619629
74	0.761904776	8.985395432
75	0.798941791	8.94180584
76	0.777777791	8.935968399
77	0.767195761	8.928663254
78	0.777777791	8.981669426
79	0.767195761	9.026968002
80	0.798941791	8.957695007
81	0.777777791	8.874502182
82	0.756613731	9.008399963
83	0.783068776	8.879476547
84	0.735449731	9.068614006
85	0.814814806	8.868956566
86	0.814814806	8.782595634
87	0.767195761	8.8521595
88	0.788359761	8.864016533
89	0.793650806	8.85273838
90	0.809523821	8.795724869
91	0.793650806	8.878957748
92	0.783068776	8.848613739
93	0.793650806	8.888333321
94	0.783068776	8.887691498
95	0.820105791	8.865145683
96	0.788359761	8.860641479
97	0.809523821	8.817547798
98	0.783068776	8.83728981
99	0.783068776	8.901128769
100	0.830687821	8.722991943
101	0.783068776	8.787432671
102	0.777777791	8.825689316
103	0.777777791	8.85763073
104	0.772486746	8.778596878
105	0.788359761	8.822073936
106	0.777777791	8.804656982
107	0.820105791	8.792265892
108	0.783068776	8.785009384
109	0.740740716	8.901488304
110	0.761904776	8.792269707
111	0.772486746	8.90518856
112	0.804232776	8.731982231
113	0.809523821	8.759803772
114	0.761904776	8.847232819
115	0.804232776	8.753284454
116	0.851851881	8.746533394
117	0.820105791	8.741327286
118	0.772486746	8.907320976
119	0.798941791	8.696065903
120	0.798941791	8.763780594
121	0.809523821	8.702165604
122	0.756613731	8.72069931
123	0.820105791	8.599160194
124	0.809523821	8.650190353
125	0.841269851	8.556867599
126	0.772486746	8.752150536
127	0.798941791	8.658053398
128	0.804232776	8.685996056
129	0.820105791	8.605592728
130	0.804232776	8.643041611
131	0.772486746	8.810752869
132	0.772486746	8.685567856
133	0.798941791	8.667092323
134	0.804232776	8.721106529
135	0.777777791	8.606289864
136	0.825396836	8.634194374
137	0.798941791	8.608555794
138	0.793650806	8.595610619
139	0.788359761	8.704792976
140	0.873015881	8.527842522
141	0.798941791	8.551866531
142	0.756613731	8.731080055
143	0.783068776	8.660776138
144	0.825396836	8.591830254
145	0.814814806	8.631054878
146	0.793650806	8.609642029
147	0.820105791	8.543711662
148	0.830687821	8.504816055
149	0.804232776	8.543005943
150	0.793650806	8.554741859
151	0.830687821	8.59746933
152	0.846560836	8.476327896
153	0.830687821	8.464288712
154	0.756613731	8.600714684
155	0.793650806	8.518298149
156	0.777777791	8.600629807
157	0.857142866	8.425385475
158	0.772486746	8.568570137
159	0.793650806	8.584994316
160	0.788359761	8.625267982
161	0.777777791	8.546891212
162	0.846560836	8.488088608
163	0.814814806	8.489448547
164	0.793650806	8.551431656
165	0.809523821	8.503978729
166	0.862433851	8.361153603
167	0.804232776	8.482023239
168	0.804232776	8.501399994
169	0.798941791	8.52704525
170	0.825396836	8.460548401
171	0.798941791	8.495770454
172	0.830687821	8.343479156
173	0.788359761	8.494586945
174	0.777777791	8.495182991
175	0.793650806	8.601696014
176	0.772486746	8.455690384
177	0.788359761	8.504178047
178	0.804232776	8.454794884
179	0.804232776	8.450074196
180	0.783068776	8.545367241
181	0.777777791	8.5045681
182	0.783068776	8.519566536
183	0.714285731	8.766192436
184	0.798941791	8.582766533
185	0.798941791	8.442883492
186	0.857142866	8.371275902
187	0.809523821	8.437046051
188	0.825396836	8.439997673
189	0.830687821	8.394015312
190	0.777777791	8.470777512
191	0.767195761	8.417005539
192	0.820105791	8.363042831
193	0.835978866	8.349565506
194	0.746031761	8.511341095
195	0.761904776	8.371617317
196	0.788359761	8.450036049
197	0.820105791	8.399680138
198	0.788359761	8.481484413
199	0.809523821	8.326785088
200	0.783068776	8.373440742
201	0.777777791	8.402482986
202	0.788359761	8.323429108
203	0.788359761	8.391704559
204	0.772486746	8.396529198
205	0.793650806	8.374890327
206	0.798941791	8.360884666
207	0.798941791	8.317724228
208	0.841269851	8.281815529
209	0.798941791	8.301215172
210	0.809523821	8.229021072
211	0.804232776	8.277996063
212	0.814814806	8.238996506
213	0.772486746	8.343200684
214	0.772486746	8.373364449
215	0.830687821	8.354318619
216	0.777777791	8.343745232
217	0.804232776	8.342628479
218	0.809523821	8.223373413
219	0.825396836	8.239690781
220	0.820105791	8.21389389
221	0.777777791	8.247240067
222	0.793650806	8.268057823
223	0.756613731	8.335091591
224	0.793650806	8.216937065
225	0.804232776	8.27592659
226	0.751322746	8.418130875
227	0.835978866	8.182614326
228	0.814814806	8.300725937
229	0.777777791	8.349906921
230	0.740740716	8.344557762
231	0.846560836	8.136860847
232	0.798941791	8.263095856
233	0.798941791	8.487764359
234	0.814814806	8.421065331
235	0.783068776	8.193449974
236	0.814814806	8.14352417
237	0.820105791	8.147529602
238	0.814814806	8.213376045
239	0.793650806	8.190132141
240	0.793650806	8.234606743
241	0.788359761	8.176553726
242	0.798941791	8.242553711
243	0.772486746	8.249938965
244	0.793650806	8.188401222
245	0.783068776	8.309597015
246	0.830687821	8.12747097
247	0.761904776	8.273806572
248	0.814814806	8.17001152
249	0.793650806	8.140493393
250	0.772486746	8.250999451
251	0.841269851	8.101675987
252	0.777777791	8.233822823
253	0.783068776	8.157227516
254	0.804232776	8.101164818
255	0.820105791	8.073619843
256	0.788359761	8.102046013
257	0.814814806	8.041396141
258	0.793650806	8.226511002
259	0.783068776	8.218507767
260	0.783068776	8.143144608
261	0.814814806	8.085295677
262	0.835978866	8.04367733
263	0.793650806	8.094247818
264	0.798941791	8.139795303
265	0.820105791	8.013467789
266	0.783068776	8.017720222
267	0.798941791	8.06449604
268	0.798941791	8.013299942
269	0.788359761	8.049985886
270	0.798941791	7.966896534
271	0.804232776	8.01761055
272	0.830687821	7.939991951
273	0.788359761	8.001000404
274	0.804232776	7.989758968
275	0.820105791	7.940115929
276	0.793650806	8.032043457
277	0.788359761	7.996738434
278	0.767195761	8.02118969
279	0.820105791	7.98316288
280	0.825396836	8.03433609
281	0.809523821	7.989257336
282	0.825396836	7.956665516
283	0.735449731	8.11337471
284	0.798941791	8.000137329
285	0.825396836	7.93581152
286	0.825396836	7.899208069
287	0.777777791	7.9421134
288	0.761904776	8.069158554
289	0.798941791	8.03860569
290	0.793650806	8.077032089
291	0.756613731	8.068039894
292	0.793650806	8.049023628
293	0.798941791	8.072731018
294	0.804232776	8.041967392
295	0.798941791	7.993610859
296	0.804232776	7.940535545
297	0.814814806	7.908859253
298	0.804232776	7.917819023
299	0.798941791	7.927139759
300	0.772486746	7.953137875
301	0.772486746	7.883118153
302	0.820105791	7.934500694
303	0.804232776	7.91685009
304	0.788359761	7.857797623
305	0.825396836	7.76781559
306	0.830687821	7.781532288
307	0.820105791	7.800227165
308	0.798941791	7.847568512
309	0.772486746	7.992254734
310	0.820105791	7.857317924
311	0.814814806	7.904334545
312	0.820105791	7.767463684
313	0.772486746	7.970594406
314	0.783068776	7.902702332
315	0.830687821	7.769851685
316	0.804232776	7.828404427
317	0.830687821	7.755554676
318	0.814814806	7.82278347
319	0.783068776	7.876296043
320	0.820105791	7.704357147
321	0.746031761	7.946779728
322	0.851851881	7.707816124
323	0.825396836	7.806416035
324	0.793650806	7.82461977
325	0.767195761	7.820008755
326	0.809523821	7.72624588
327	0.783068776	7.758157253
328	0.809523821	7.835496902
329	0.798941791	7.84352541
330	0.809523821	7.781592369
331	0.841269851	7.646358013
332	0.783068776	7.776658058
333	0.804232776	7.813183784
334	0.772486746	7.866291046
335	0.793650806	7.844954967
336	0.756613731	7.975562096
337	0.809523821	7.779364586
338	0.777777791	7.803300858
339	0.798941791	7.866391659
340	0.825396836	7.707794189
341	0.793650806	7.726912022
342	0.783068776	7.791021347
343	0.756613731	7.793960094
344	0.798941791	7.721819401
345	0.793650806	7.737771034
346	0.783068776	7.721646786
347	0.772486746	7.795280933
348	0.814814806	7.63669157
349	0.793650806	7.6767416
350	0.756613731	7.821400166
351	0.793650806	7.690301895
352	0.825396836	7.687493324
353	0.793650806	7.689274788
354	0.772486746	7.728724957
355	0.761904776	7.710927963
356	0.814814806	7.60133791
357	0.846560836	7.550097942
358	0.804232776	7.608287334
359	0.825396836	7.689321518
360	0.809523821	7.555073261
361	0.772486746	7.62764883
362	0.809523821	7.601421833
363	0.798941791	7.635561466
364	0.835978866	7.551311493
365	0.809523821	7.611272812
366	0.798941791	7.594296932
367	0.777777791	7.598638058
368	0.798941791	7.549900055
369	0.804232776	7.57515192
370	0.772486746	7.647595406
371	0.798941791	7.64815712
372	0.820105791	7.662806988
373	0.835978866	7.506094456
374	0.798941791	7.585799217
375	0.830687821	7.55516243
376	0.761904776	7.642658234
377	0.777777791	7.544554234
378	0.793650806	7.616230488
379	0.793650806	7.581106186
380	0.809523821	7.493677616
381	0.788359761	7.58743
382	0.777777791	7.63863039
383	0.777777791	7.536830425
384	0.809523821	7.541505337
385	0.830687821	7.524178982
386	0.777777791	7.548165321
387	0.772486746	7.542909145
388	0.777777791	7.629312038
389	0.804232776	7.513057232
390	0.783068776	7.546534538
391	0.783068776	7.60312891
392	0.825396836	7.492071152
393	0.820105791	7.563354492
394	0.798941791	7.481381416
395	0.793650806	7.438389778
396	0.783068776	7.681922436
397	0.783068776	7.549726009
398	0.809523821	7.593821526
399	0.814814806	7.514610767
400	0.761904776	7.541104317
401	0.809523821	7.497956276
402	0.820105791	7.482102394
403	0.830687821	7.38131094
404	0.798941791	7.443074703
405	0.788359761	7.495695114
406	0.809523821	7.422581673
407	0.804232776	7.454510212
408	0.820105791	7.38508749
409	0.783068776	7.455315113
410	0.804232776	7.41253376
411	0.751322746	7.492994308
412	0.793650806	7.410263538
413	0.767195761	7.486552715
414	0.809523821	7.466598511
415	0.783068776	7.443472385
416	0.804232776	7.362905979
417	0.804232776	7.350307465
418	0.814814806	7.433947563
419	0.820105791	7.310240746
420	0.777777791	7.32142067
421	0.783068776	7.460223675
422	0.857142866	7.29118824
423	0.783068776	7.316185474
424	0.809523821	7.320657253
425	0.804232776	7.355324745
426	0.783068776	7.348618031
427	0.793650806	7.377746105
428	0.772486746	7.446998119
429	0.820105791	7.346779346
430	0.804232776	7.442761898
431	0.835978866	7.303164005
432	0.772486746	7.382740974
433	0.777777791	7.39147234
434	0.783068776	7.383386612
435	0.804232776	7.379860878
436	0.804232776	7.233070374
437	0.809523821	7.273880482
438	0.825396836	7.339575291
439	0.798941791	7.357807636
440	0.804232776	7.328270912
441	0.788359761	7.323076248
442	0.788359761	7.333269596
443	0.835978866	7.249370098
444	0.708994687	7.455581188
445	0.820105791	7.195044994
446	0.761904776	7.318798065
447	0.783068776	7.29194355
448	0.793650806	7.294614315
449	0.809523821	7.383742332
450	0.820105791	7.24513483
451	0.835978866	7.20506525
452	0.788359761	7.263981342
453	0.783068776	7.366374493
454	0.777777791	7.303523064
455	0.830687821	7.213767052
456	0.783068776	7.315033913
457	0.825396836	7.25764513
458	0.772486746	7.181885242
459	0.809523821	7.229507923
460	0.835978866	7.142885685
461	0.793650806	7.158075809
462	0.788359761	7.205978394
463	0.798941791	7.213409901
464	0.777777791	7.244481087
465	0.830687821	7.150187969
466	0.830687821	7.160801411
467	0.825396836	7.135081291
468	0.825396836	7.078524113
469	0.825396836	7.240068913
470	0.777777791	7.244645119
471	0.777777791	7.197830677
472	0.783068776	7.257637501
473	0.798941791	7.170526505
474	0.740740716	7.242648602
475	0.798941791	7.182405472
476	0.751322746	7.33142519
477	0.756613731	7.352628231
478	0.788359761	7.206109047
479	0.820105791	7.191860199
480	0.835978866	7.173241615
481	0.820105791	7.134895325
482	0.830687821	7.146393776
483	0.809523821	7.169489861
484	0.788359761	7.163321018
485	0.841269851	7.069185257
486	0.804232776	7.087398529
487	0.777777791	7.136210442
488	0.788359761	7.129340172
489	0.809523821	7.092578888
490	0.793650806	7.144509315
491	0.814814806	7.126329899
492	0.825396836	7.109850407
493	0.825396836	7.125818253
494	0.809523821	7.099312305
495	0.767195761	7.12469244
496	0.783068776	7.066560745
497	0.746031761	7.242695332
498	0.825396836	7.012052059
499	0.772486746	7.097660065
500	0.798941791	7.075417995


==> Figures/Tikz_Figures/training_accuracy.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1,vertical sep=2cm},
    height=10cm,width=15cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={20,40,60,80,100},
    ytick={0.2,0.4,0.60,0.8,0.9, 1.0},
    xticklabels= {20,40,60,80,100},
    legend columns = 2,
    legend entries={LM\_1, LM\_2, LM\_3, LM\_4, LM\_5, LM\_6, Global Model},
% 	legend style={at={(0.5,0.11)},anchor=south west},
	legend style={at={(0.4,0.10), font=\fontsize{18}{18}\selectfont},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    ]
\nextgroupplot[ ylabel={accuracy}, xlabel={epochs},
xmin= 1, xmax = 101, ymin=0.0, ymax=1.0, label style={font=\fontsize{22}{22}\selectfont},  tick label style={font=\fontsize{22}{22}\selectfont},
]
\addplot[
    color=blue,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={epochs}, y = {accuracy}] {Figures/Tikz_Figures/local_model1_data.txt};
 \addplot[
    color=red,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={accuracy}] {Figures/Tikz_Figures/local_model2_data.txt};
  \addplot[
    color=green,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={accuracy}] {Figures/Tikz_Figures/local_model3_data.txt};
\addplot[
    color=yellow,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={epochs}, y = {accuracy}] {Figures/Tikz_Figures/local_model4_data.txt};
 \addplot[
    color=violet,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={accuracy}] {Figures/Tikz_Figures/local_model5_data.txt};
  \addplot[
    color=cyan,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={accuracy}] {Figures/Tikz_Figures/local_model6_data.txt}; 
% \addplot[
%     color=teal,
%     line width=1pt,
%     mark size=2pt,
%     mark=*
%     ]
%      table[x={epochs}, y = {accuracy}] {Figures/Tikz_Figures/model_Scotland_data.txt};
%  \addplot[
%     color=lime,
%     line width=1pt,
%     mark size=2pt,
%     mark=+
%     ]
%      table[x = {epochs}, y={accuracy}] {Figures/Tikz_Figures/model_Canada_data.txt};
%   \addplot[
%     color=cyan,
%     line width=1pt,
%     mark size=2pt,
%     mark=+
%     ]
%      table[x = {epochs}, y={accuracy}] {Figures/Tikz_Figures/model_France_data.txt};   
  \addplot[
    color=black,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={accuracy}] {Figures/Tikz_Figures/global_model_data.txt};   
\end{groupplot}
\end{tikzpicture}%
% \begin{tikzpicture}
% \begin{groupplot}[
%     group style={group size=2 by 1,vertical sep=2cm},
%     height=5cm,width=7cm,
%     axis x line*=bottom,
%     axis y line*=left,
%     enlarge x limits = 0.05,
%     ymajorgrids=true,
%     major grid style={dashed,draw=gray},
%     xtick={1,2,3,4,5},
%     ytick={0.8,0.85,0.90,0.95,1.0},
%     xticklabels={0.1,0.325,0.550,0.775,1.0},
%     % legend columns = -1,
% 	legend entries={Training Accuracy, Cross Validation Accuracy},
% 	legend style={at={(0.1,0.07)},anchor=south west},
% % 	legend to name=commonlegend_mape_comparison,
%     ]
% \nextgroupplot[ ylabel={Accuracy}, xlabel={Training Example Numbers},
% xmin= 1, xmax = 5, ymin=0.8, ymax=1.0,
% ]
% \addplot[
%     color=blue,
%     line width=1pt,
%     mark size=2pt,
%     mark=*
%     ]
%      table[x={epochs}, y = {accuracy}] {Figures/Tikz_Figures/model_England_data.txt};
%  \addplot[
%     color=red,
%     line width=1pt,
%     mark size=2pt,
%     mark=+
%     ]
%      table[x = {epochs}, y={accuracy}] {Figures/Tikz_Figures/model_England_data.txt};
% \end{groupplot}
% \end{tikzpicture}%
% \\
% \begin{tikzpicture}
% \begin{groupplot}[
%     group style={group size=2 by 1,vertical sep=2cm},
%     height=5cm,width=7cm,
%     axis x line*=bottom,
%     axis y line*=left,
%     enlarge x limits = 0.05,
%     ymajorgrids=true,
%     major grid style={dashed,draw=gray},
%     xtick={1,2,3,4,5},
%     ytick={0.8,0.85,0.90,0.95,1.0},
%     xticklabels={0.1,0.325,0.550,0.775,1.0},
%     % legend columns = -1,
% 	legend entries={Training Accuracy, Cross Validation Accuracy},
% 	legend style={at={(0.1,0.07)},anchor=south west},
% % 	legend to name=commonlegend_mape_comparison,
%     ]
% \nextgroupplot[ ylabel={Accuracy}, xlabel={Training Example Numbers},
% xmin= 1, xmax = 5, ymin=0.8, ymax=1.0,
% ]
% \addplot[
%     color=blue,
%     line width=1pt,
%     mark size=2pt,
%     mark=*
%     ]
%      table[x={epochs}, y = {accuracy}] {Figures/Tikz_Figures/model_Germany_data.txt};
%  \addplot[
%     color=red,
%     line width=1pt,
%     mark size=2pt,
%     mark=+
%     ]
%      table[x = {epochs}, y={accuracy}] {Figures/Tikz_Figures/model_Germany_data.txt};
% \end{groupplot}
% \end{tikzpicture}%

==> Figures/Tikz_Figures/training_loss.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1,vertical sep=2cm},
    height=10cm,width=15cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={20,40,60,80,100},
    ytick={2,4,6,8,10,12},
    xticklabels={20,40,60,80,100},
    legend columns = 2,
    legend entries={LM\_1, LM\_2, LM\_3, LM\_4, LM\_5, LM\_6, Global Model},
% 	legend style={at={(0.5,0.07)},anchor=south west},
	legend style={at={(0.3,0.18), font=\fontsize{18}{18}\selectfont},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    ]
\nextgroupplot[ ylabel={loss}, xlabel={epochs},
xmin= 1, xmax = 101, ymin=2, ymax= 13.0, label style={font=\fontsize{22}{22}\selectfont},  tick label style={font=\fontsize{22}{22}\selectfont},
]
\addplot[
    color=blue,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={epochs}, y = {loss}] {Figures/Tikz_Figures/local_model1_data.txt};
 \addplot[
    color=red,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={loss}] {Figures/Tikz_Figures/local_model2_data.txt};
  \addplot[
    color=green,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={loss}] {Figures/Tikz_Figures/local_model3_data.txt};
\addplot[
    color=yellow,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={epochs}, y = {loss}] {Figures/Tikz_Figures/local_model4_data.txt};
 \addplot[
    color=violet,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={loss}] {Figures/Tikz_Figures/local_model5_data.txt};
  \addplot[
    color=cyan,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={loss}] {Figures/Tikz_Figures/local_model6_data.txt}; 
% \addplot[
%     color=teal,
%     line width=1pt,
%     mark size=2pt,
%     mark=*
%     ]
%      table[x={epochs}, y = {loss}] {Figures/Tikz_Figures/model_Scotland_data.txt};
%  \addplot[
%     color=lime,
%     line width=1pt,
%     mark size=2pt,
%     mark=+
%     ]
%      table[x = {epochs}, y={loss}] {Figures/Tikz_Figures/model_Canada_data.txt};
%   \addplot[
%     color=cyan,
%     line width=1pt,
%     mark size=2pt,
%     mark=+
%     ]
%      table[x = {epochs}, y={loss}] {Figures/Tikz_Figures/model_France_data.txt};   
  \addplot[
    color=black,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {epochs}, y={loss}] {Figures/Tikz_Figures/global_model_data.txt};   
\end{groupplot}
\end{tikzpicture}%

